XPCA: Extending PCA for a Combination of Discrete and Continuous Variables

Principal component analysis (PCA) is arguably the most popular tool in multivariate exploratory data analysis. In this paper, we consider the question of how to handle heterogeneous variables that include continuous, binary, and ordinal. In the probabilistic interpretation of low-rank PCA, the data has a normal multivariate distribution and, therefore, normal marginal distributions for each column. If some marginals are continuous but not normal, the semiparametric copula-based principal component analysis (COCA) method is an alternative to PCA that combines a Gaussian copula with nonparametric marginals. If some marginals are discrete or semi-continuous, we propose a new extended PCA (XPCA) method that also uses a Gaussian copula and nonparametric marginals and accounts for discrete variables in the likelihood calculation by integrating over appropriate intervals. Like PCA, the factors produced by XPCA can be used to find latent structure in data, build predictive models, and perform dimensionality reduction. We present the new model, its induced likelihood function, and a fitting algorithm which can be applied in the presence of missing data. We demonstrate how to use XPCA to produce an estimated full conditional distribution for each data point, and use this to produce to provide estimates for missing data that are automatically range respecting. We compare the methods as applied to simulated and real-world data sets that have a mixture of discrete and continuous variables.

==> edfdata-fhat.dat <==
4.426905e+00 1.000000e-03
 4.641919e+00 2.000000e-03
 4.733617e+00 3.000000e-03
 4.852561e+00 4.000000e-03
 4.877782e+00 5.000000e-03
 5.212420e+00 6.000000e-03
 5.267559e+00 7.000000e-03
 5.289164e+00 8.000000e-03
 5.314207e+00 9.000000e-03
 5.359625e+00 1.000000e-02
 5.383981e+00 1.100000e-02
 5.625461e+00 1.200000e-02
 5.640794e+00 1.300000e-02
 5.675379e+00 1.400000e-02
 5.736865e+00 1.500000e-02
 5.745807e+00 1.600000e-02
 5.830472e+00 1.700000e-02
 5.907300e+00 1.800000e-02
 5.949284e+00 1.900000e-02
 5.978874e+00 2.000000e-02
 6.029589e+00 2.100000e-02
 6.056967e+00 2.200000e-02
 6.081108e+00 2.300000e-02
 6.117707e+00 2.400000e-02
 6.144716e+00 2.500000e-02
 6.152011e+00 2.600000e-02
 6.190787e+00 2.700000e-02
 6.203810e+00 2.800000e-02
 6.239450e+00 2.900000e-02
 6.253950e+00 3.000000e-02
 6.263306e+00 3.100000e-02
 6.367439e+00 3.200000e-02
 6.383356e+00 3.300000e-02
 6.406885e+00 3.400000e-02
 6.414387e+00 3.500000e-02
 6.435175e+00 3.600000e-02
 6.439701e+00 3.700000e-02
 6.481946e+00 3.800000e-02
 6.484259e+00 3.900000e-02
 6.581621e+00 4.000000e-02
 6.583601e+00 4.100000e-02
 6.610425e+00 4.200000e-02
 6.621196e+00 4.300000e-02
 6.683133e+00 4.400000e-02
 6.691494e+00 4.500000e-02
 6.787028e+00 4.600000e-02
 6.807313e+00 4.700000e-02
 6.816776e+00 4.800000e-02
 6.840735e+00 4.900000e-02
 6.856415e+00 5.000000e-02
 6.858420e+00 5.100000e-02
 6.868981e+00 5.200000e-02
 6.879699e+00 5.300000e-02
 6.899586e+00 5.400000e-02
 6.946992e+00 5.500000e-02
 6.990083e+00 5.600000e-02
 6.990322e+00 5.700000e-02
 7.013104e+00 5.800000e-02
 7.072897e+00 5.900000e-02
 7.084169e+00 6.000000e-02
 7.100032e+00 6.100000e-02
 7.121674e+00 6.200000e-02
 7.132800e+00 6.300000e-02
 7.149159e+00 6.400000e-02
 7.189741e+00 6.500000e-02
 7.202137e+00 6.600000e-02
 7.217503e+00 6.700000e-02
 7.220389e+00 6.800000e-02
 7.229478e+00 6.900000e-02
 7.229661e+00 7.000000e-02
 7.254935e+00 7.100000e-02
 7.257327e+00 7.200000e-02
 7.263163e+00 7.300000e-02
 7.272574e+00 7.400000e-02
 7.278060e+00 7.500000e-02
 7.294609e+00 7.600000e-02
 7.297906e+00 7.700000e-02
 7.306572e+00 7.800000e-02
 7.329775e+00 7.900000e-02
 7.346917e+00 8.000000e-02
 7.366447e+00 8.100000e-02
 7.369847e+00 8.200000e-02
 7.382377e+00 8.300000e-02
 7.388070e+00 8.400000e-02
 7.388630e+00 8.500000e-02
 7.406804e+00 8.600000e-02
 7.408087e+00 8.700000e-02
 7.411005e+00 8.800000e-02
 7.414661e+00 8.900000e-02
 7.417125e+00 9.000000e-02
 7.421215e+00 9.100000e-02
 7.434468e+00 9.200000e-02
 7.445892e+00 9.300000e-02
 7.450837e+00 9.400000e-02
 7.474576e+00 9.500000e-02
 7.484229e+00 9.600000e-02
 7.487129e+00 9.700000e-02
 7.502970e+00 9.800000e-02
 7.509854e+00 9.900000e-02
 7.510212e+00 1.000000e-01
 7.519422e+00 1.010000e-01
 7.522488e+00 1.020000e-01
 7.549809e+00 1.030000e-01
 7.558091e+00 1.040000e-01
 7.558450e+00 1.050000e-01
 7.567794e+00 1.060000e-01
 7.569247e+00 1.070000e-01
 7.580057e+00 1.080000e-01
 7.584132e+00 1.090000e-01
 7.584495e+00 1.100000e-01
 7.585099e+00 1.110000e-01
 7.603429e+00 1.120000e-01
 7.617886e+00 1.130000e-01
 7.642101e+00 1.140000e-01
 7.649760e+00 1.150000e-01
 7.656170e+00 1.160000e-01
 7.664584e+00 1.170000e-01
 7.682487e+00 1.180000e-01
 7.687112e+00 1.190000e-01
 7.728390e+00 1.200000e-01
 7.735587e+00 1.210000e-01
 7.741911e+00 1.220000e-01
 7.744028e+00 1.230000e-01
 7.752997e+00 1.240000e-01
 7.792801e+00 1.250000e-01
 7.798762e+00 1.260000e-01
 7.805587e+00 1.270000e-01
 7.806942e+00 1.280000e-01
 7.811077e+00 1.290000e-01
 7.814283e+00 1.300000e-01
 7.817811e+00 1.310000e-01
 7.820827e+00 1.320000e-01
 7.833500e+00 1.330000e-01
 7.849075e+00 1.340000e-01
 7.851233e+00 1.350000e-01
 7.866512e+00 1.360000e-01
 7.866944e+00 1.370000e-01
 7.870437e+00 1.380000e-01
 7.874435e+00 1.390000e-01
 7.894744e+00 1.400000e-01
 7.897906e+00 1.410000e-01
 7.899855e+00 1.420000e-01
 7.902769e+00 1.430000e-01
 7.906418e+00 1.440000e-01
 7.913236e+00 1.450000e-01
 7.915758e+00 1.460000e-01
 7.962058e+00 1.470000e-01
 7.970695e+00 1.480000e-01
 7.974504e+00 1.490000e-01
 7.996700e+00 1.500000e-01
 8.012374e+00 1.510000e-01
 8.029788e+00 1.520000e-01
 8.039610e+00 1.530000e-01
 8.043432e+00 1.540000e-01
 8.052680e+00 1.550000e-01
 8.054712e+00 1.560000e-01
 8.070093e+00 1.570000e-01
 8.083284e+00 1.580000e-01
 8.089992e+00 1.590000e-01
 8.102261e+00 1.600000e-01
 8.111820e+00 1.610000e-01
 8.112085e+00 1.620000e-01
 8.132492e+00 1.630000e-01
 8.134557e+00 1.640000e-01
 8.172288e+00 1.650000e-01
 8.176303e+00 1.660000e-01
 8.181639e+00 1.670000e-01
 8.181691e+00 1.680000e-01
 8.191729e+00 1.690000e-01
 8.195050e+00 1.700000e-01
 8.208503e+00 1.710000e-01
 8.212037e+00 1.720000e-01
 8.218153e+00 1.730000e-01
 8.227311e+00 1.740000e-01
 8.228538e+00 1.750000e-01
 8.228652e+00 1.760000e-01
 8.231778e+00 1.770000e-01
 8.238144e+00 1.780000e-01
 8.241702e+00 1.790000e-01
 8.249738e+00 1.800000e-01
 8.252108e+00 1.810000e-01
 8.264681e+00 1.820000e-01
 8.267565e+00 1.830000e-01
 8.268427e+00 1.840000e-01
 8.279376e+00 1.850000e-01
 8.289631e+00 1.860000e-01
 8.304408e+00 1.870000e-01
 8.308833e+00 1.880000e-01
 8.346040e+00 1.890000e-01
 8.354793e+00 1.900000e-01
 8.362751e+00 1.910000e-01
 8.363123e+00 1.920000e-01
 8.368489e+00 1.930000e-01
 8.370578e+00 1.940000e-01
 8.379443e+00 1.950000e-01
 8.380442e+00 1.960000e-01
 8.386851e+00 1.970000e-01
 8.387610e+00 1.980000e-01
 8.393823e+00 1.990000e-01
 8.398617e+00 2.000000e-01
 8.402263e+00 2.010000e-01
 8.403217e+00 2.020000e-01
 8.422660e+00 2.030000e-01
 8.424826e+00 2.040000e-01
 8.426021e+00 2.050000e-01
 8.428501e+00 2.060000e-01
 8.433180e+00 2.070000e-01
 8.438630e+00 2.080000e-01
 8.439027e+00 2.090000e-01
 8.441239e+00 2.100000e-01
 8.443314e+00 2.110000e-01
 8.451609e+00 2.120000e-01
 8.464914e+00 2.130000e-01
 8.490344e+00 2.140000e-01
 8.491491e+00 2.150000e-01
 8.494486e+00 2.160000e-01
 8.507913e+00 2.170000e-01
 8.515565e+00 2.180000e-01
 8.522465e+00 2.190000e-01
 8.539001e+00 2.200000e-01
 8.566990e+00 2.210000e-01
 8.578144e+00 2.220000e-01
 8.584456e+00 2.230000e-01
 8.584738e+00 2.240000e-01
 8.585323e+00 2.250000e-01
 8.590013e+00 2.260000e-01
 8.597631e+00 2.270000e-01
 8.602074e+00 2.280000e-01
 8.605190e+00 2.290000e-01
 8.609557e+00 2.300000e-01
 8.612214e+00 2.310000e-01
 8.615270e+00 2.320000e-01
 8.620137e+00 2.330000e-01
 8.623066e+00 2.340000e-01
 8.630191e+00 2.350000e-01
 8.640289e+00 2.360000e-01
 8.643285e+00 2.370000e-01
 8.647131e+00 2.380000e-01
 8.664724e+00 2.390000e-01
 8.669525e+00 2.400000e-01
 8.687832e+00 2.410000e-01
 8.690083e+00 2.420000e-01
 8.697773e+00 2.430000e-01
 8.698271e+00 2.440000e-01
 8.705771e+00 2.450000e-01
 8.708193e+00 2.460000e-01
 8.711953e+00 2.470000e-01
 8.719959e+00 2.480000e-01
 8.721900e+00 2.490000e-01
 8.722720e+00 2.500000e-01
 8.725342e+00 2.510000e-01
 8.729878e+00 2.520000e-01
 8.736142e+00 2.530000e-01
 8.739491e+00 2.540000e-01
 8.755380e+00 2.550000e-01
 8.755742e+00 2.560000e-01
 8.755869e+00 2.570000e-01
 8.765010e+00 2.580000e-01
 8.768063e+00 2.590000e-01
 8.768189e+00 2.600000e-01
 8.785881e+00 2.610000e-01
 8.786320e+00 2.620000e-01
 8.797542e+00 2.630000e-01
 8.805536e+00 2.640000e-01
 8.814616e+00 2.650000e-01
 8.825450e+00 2.660000e-01
 8.836620e+00 2.670000e-01
 8.841849e+00 2.680000e-01
 8.855480e+00 2.690000e-01
 8.860304e+00 2.700000e-01
 8.862193e+00 2.710000e-01
 8.862681e+00 2.720000e-01
 8.864865e+00 2.730000e-01
 8.871426e+00 2.740000e-01
 8.875305e+00 2.750000e-01
 8.875878e+00 2.760000e-01
 8.885201e+00 2.770000e-01
 8.897097e+00 2.780000e-01
 8.900844e+00 2.790000e-01
 8.904415e+00 2.800000e-01
 8.916938e+00 2.810000e-01
 8.928972e+00 2.820000e-01
 8.929132e+00 2.830000e-01
 8.933872e+00 2.840000e-01
 8.951651e+00 2.850000e-01
 8.955536e+00 2.860000e-01
 8.955597e+00 2.870000e-01
 8.960344e+00 2.880000e-01
 8.961450e+00 2.890000e-01
 8.965220e+00 2.900000e-01
 8.968974e+00 2.910000e-01
 8.976659e+00 2.920000e-01
 8.987782e+00 2.930000e-01
 8.995395e+00 2.940000e-01
 9.003399e+00 2.950000e-01
 9.003801e+00 2.960000e-01
 9.021336e+00 2.970000e-01
 9.024643e+00 2.980000e-01
 9.027376e+00 2.990000e-01
 9.046528e+00 3.000000e-01
 9.054451e+00 3.010000e-01
 9.054780e+00 3.020000e-01
 9.057145e+00 3.030000e-01
 9.058414e+00 3.040000e-01
 9.064306e+00 3.050000e-01
 9.064915e+00 3.060000e-01
 9.085200e+00 3.070000e-01
 9.088209e+00 3.080000e-01
 9.088728e+00 3.090000e-01
 9.091199e+00 3.100000e-01
 9.094412e+00 3.110000e-01
 9.094705e+00 3.120000e-01
 9.101699e+00 3.130000e-01
 9.102297e+00 3.140000e-01
 9.123270e+00 3.150000e-01
 9.129404e+00 3.160000e-01
 9.129447e+00 3.170000e-01
 9.134874e+00 3.180000e-01
 9.137618e+00 3.190000e-01
 9.138216e+00 3.200000e-01
 9.142902e+00 3.210000e-01
 9.148306e+00 3.220000e-01
 9.150326e+00 3.230000e-01
 9.160792e+00 3.240000e-01
 9.162953e+00 3.250000e-01
 9.170349e+00 3.260000e-01
 9.171267e+00 3.270000e-01
 9.174791e+00 3.280000e-01
 9.179781e+00 3.290000e-01
 9.181759e+00 3.300000e-01
 9.183224e+00 3.310000e-01
 9.184802e+00 3.320000e-01
 9.185656e+00 3.330000e-01
 9.202273e+00 3.340000e-01
 9.206154e+00 3.350000e-01
 9.209640e+00 3.360000e-01
 9.211424e+00 3.370000e-01
 9.225674e+00 3.380000e-01
 9.236500e+00 3.390000e-01
 9.241035e+00 3.400000e-01
 9.244550e+00 3.410000e-01
 9.254812e+00 3.420000e-01
 9.261414e+00 3.430000e-01
 9.264765e+00 3.440000e-01
 9.273089e+00 3.450000e-01
 9.276854e+00 3.460000e-01
 9.287186e+00 3.470000e-01
 9.296595e+00 3.480000e-01
 9.305622e+00 3.490000e-01
 9.311302e+00 3.500000e-01
 9.315022e+00 3.510000e-01
 9.320707e+00 3.520000e-01
 9.324667e+00 3.530000e-01
 9.326106e+00 3.540000e-01
 9.331577e+00 3.550000e-01
 9.332010e+00 3.560000e-01
 9.335508e+00 3.570000e-01
 9.337107e+00 3.580000e-01
 9.344394e+00 3.590000e-01
 9.346138e+00 3.600000e-01
 9.353800e+00 3.610000e-01
 9.354289e+00 3.620000e-01
 9.364950e+00 3.630000e-01
 9.365310e+00 3.640000e-01
 9.374591e+00 3.650000e-01
 9.379006e+00 3.660000e-01
 9.381068e+00 3.670000e-01
 9.387252e+00 3.680000e-01
 9.400275e+00 3.690000e-01
 9.403091e+00 3.700000e-01
 9.416891e+00 3.710000e-01
 9.418228e+00 3.720000e-01
 9.419878e+00 3.730000e-01
 9.430728e+00 3.740000e-01
 9.431324e+00 3.750000e-01
 9.444338e+00 3.760000e-01
 9.446193e+00 3.770000e-01
 9.446774e+00 3.780000e-01
 9.450882e+00 3.790000e-01
 9.455948e+00 3.800000e-01
 9.457246e+00 3.810000e-01
 9.470318e+00 3.820000e-01
 9.486173e+00 3.830000e-01
 9.486755e+00 3.840000e-01
 9.491127e+00 3.850000e-01
 9.491653e+00 3.860000e-01
 9.493685e+00 3.870000e-01
 9.496536e+00 3.880000e-01
 9.498349e+00 3.890000e-01
 9.498734e+00 3.900000e-01
 9.500586e+00 3.910000e-01
 9.506780e+00 3.920000e-01
 9.514043e+00 3.930000e-01
 9.516382e+00 3.940000e-01
 9.518701e+00 3.950000e-01
 9.520660e+00 3.960000e-01
 9.523836e+00 3.970000e-01
 9.528934e+00 3.980000e-01
 9.534138e+00 3.990000e-01
 9.537556e+00 4.000000e-01
 9.571956e+00 4.010000e-01
 9.573606e+00 4.020000e-01
 9.577435e+00 4.030000e-01
 9.578182e+00 4.040000e-01
 9.590314e+00 4.050000e-01
 9.593188e+00 4.060000e-01
 9.602410e+00 4.070000e-01
 9.605212e+00 4.080000e-01
 9.618397e+00 4.090000e-01
 9.619721e+00 4.100000e-01
 9.628720e+00 4.110000e-01
 9.653796e+00 4.120000e-01
 9.656715e+00 4.130000e-01
 9.664733e+00 4.140000e-01
 9.666864e+00 4.150000e-01
 9.675937e+00 4.160000e-01
 9.675944e+00 4.170000e-01
 9.678103e+00 4.180000e-01
 9.679897e+00 4.190000e-01
 9.680207e+00 4.200000e-01
 9.680489e+00 4.210000e-01
 9.683059e+00 4.220000e-01
 9.688084e+00 4.230000e-01
 9.688099e+00 4.240000e-01
 9.695047e+00 4.250000e-01
 9.696896e+00 4.260000e-01
 9.700316e+00 4.270000e-01
 9.701614e+00 4.280000e-01
 9.703035e+00 4.290000e-01
 9.718407e+00 4.300000e-01
 9.723030e+00 4.310000e-01
 9.726800e+00 4.320000e-01
 9.731122e+00 4.330000e-01
 9.732192e+00 4.340000e-01
 9.732507e+00 4.350000e-01
 9.746353e+00 4.360000e-01
 9.750633e+00 4.370000e-01
 9.751842e+00 4.380000e-01
 9.758267e+00 4.390000e-01
 9.770108e+00 4.400000e-01
 9.770388e+00 4.410000e-01
 9.772290e+00 4.420000e-01
 9.773776e+00 4.430000e-01
 9.776806e+00 4.440000e-01
 9.777057e+00 4.450000e-01
 9.781170e+00 4.460000e-01
 9.786033e+00 4.470000e-01
 9.804616e+00 4.480000e-01
 9.808448e+00 4.490000e-01
 9.810789e+00 4.500000e-01
 9.813813e+00 4.510000e-01
 9.817627e+00 4.520000e-01
 9.818439e+00 4.530000e-01
 9.824952e+00 4.540000e-01
 9.830190e+00 4.550000e-01
 9.834621e+00 4.560000e-01
 9.839318e+00 4.570000e-01
 9.842643e+00 4.580000e-01
 9.849346e+00 4.590000e-01
 9.853293e+00 4.600000e-01
 9.859538e+00 4.610000e-01
 9.859713e+00 4.620000e-01
 9.860272e+00 4.630000e-01
 9.862629e+00 4.640000e-01
 9.865391e+00 4.650000e-01
 9.879994e+00 4.660000e-01
 9.882891e+00 4.670000e-01
 9.883362e+00 4.680000e-01
 9.883810e+00 4.690000e-01
 9.908376e+00 4.700000e-01
 9.910396e+00 4.710000e-01
 9.918399e+00 4.720000e-01
 9.918903e+00 4.730000e-01
 9.920044e+00 4.740000e-01
 9.920117e+00 4.750000e-01
 9.925915e+00 4.760000e-01
 9.933232e+00 4.770000e-01
 9.935164e+00 4.780000e-01
 9.935701e+00 4.790000e-01
 9.937750e+00 4.800000e-01
 9.943738e+00 4.810000e-01
 9.945556e+00 4.820000e-01
 9.947737e+00 4.830000e-01
 9.947889e+00 4.840000e-01
 9.950431e+00 4.850000e-01
 9.953345e+00 4.860000e-01
 9.961081e+00 4.870000e-01
 9.968331e+00 4.880000e-01
 9.975649e+00 4.890000e-01
 9.977760e+00 4.900000e-01
 9.983254e+00 4.910000e-01
 9.983363e+00 4.920000e-01
 9.996711e+00 4.930000e-01
 1.000349e+01 4.940000e-01
 1.001492e+01 4.950000e-01
 1.001852e+01 4.960000e-01
 1.001942e+01 4.970000e-01
 1.002144e+01 4.980000e-01
 1.002348e+01 4.990000e-01
 1.002478e+01 5.000000e-01
 1.002995e+01 5.010000e-01
 1.003227e+01 5.020000e-01
 1.003760e+01 5.030000e-01
 1.003768e+01 5.040000e-01
 1.003942e+01 5.050000e-01
 1.004345e+01 5.060000e-01
 1.004470e+01 5.070000e-01
 1.005272e+01 5.080000e-01
 1.005778e+01 5.090000e-01
 1.005876e+01 5.100000e-01
 1.008328e+01 5.110000e-01
 1.008687e+01 5.120000e-01
 1.010605e+01 5.130000e-01
 1.011277e+01 5.140000e-01
 1.011499e+01 5.150000e-01
 1.013281e+01 5.160000e-01
 1.014079e+01 5.170000e-01
 1.014500e+01 5.180000e-01
 1.015340e+01 5.190000e-01
 1.015393e+01 5.200000e-01
 1.015559e+01 5.210000e-01
 1.016128e+01 5.220000e-01
 1.016137e+01 5.230000e-01
 1.016239e+01 5.240000e-01
 1.016405e+01 5.250000e-01
 1.016978e+01 5.260000e-01
 1.017178e+01 5.270000e-01
 1.017495e+01 5.280000e-01
 1.017921e+01 5.290000e-01
 1.018081e+01 5.300000e-01
 1.018089e+01 5.310000e-01
 1.018175e+01 5.320000e-01
 1.018225e+01 5.330000e-01
 1.018244e+01 5.340000e-01
 1.018491e+01 5.350000e-01
 1.018750e+01 5.360000e-01
 1.018819e+01 5.370000e-01
 1.018985e+01 5.380000e-01
 1.019569e+01 5.390000e-01
 1.019796e+01 5.400000e-01
 1.022065e+01 5.410000e-01
 1.022276e+01 5.420000e-01
 1.022606e+01 5.430000e-01
 1.022739e+01 5.440000e-01
 1.023702e+01 5.450000e-01
 1.024433e+01 5.460000e-01
 1.025316e+01 5.470000e-01
 1.025821e+01 5.480000e-01
 1.026912e+01 5.490000e-01
 1.027052e+01 5.500000e-01
 1.027190e+01 5.510000e-01
 1.027757e+01 5.520000e-01
 1.028376e+01 5.530000e-01
 1.028960e+01 5.540000e-01
 1.030174e+01 5.550000e-01
 1.030441e+01 5.560000e-01
 1.030937e+01 5.570000e-01
 1.031400e+01 5.580000e-01
 1.031518e+01 5.590000e-01
 1.031986e+01 5.600000e-01
 1.032007e+01 5.610000e-01
 1.032177e+01 5.620000e-01
 1.033076e+01 5.630000e-01
 1.035489e+01 5.640000e-01
 1.035654e+01 5.650000e-01
 1.035987e+01 5.660000e-01
 1.036182e+01 5.670000e-01
 1.036229e+01 5.680000e-01
 1.037399e+01 5.690000e-01
 1.037637e+01 5.700000e-01
 1.037680e+01 5.710000e-01
 1.037683e+01 5.720000e-01
 1.037916e+01 5.730000e-01
 1.038043e+01 5.740000e-01
 1.039982e+01 5.750000e-01
 1.040344e+01 5.760000e-01
 1.040756e+01 5.770000e-01
 1.040914e+01 5.780000e-01
 1.041223e+01 5.790000e-01
 1.041574e+01 5.800000e-01
 1.041808e+01 5.810000e-01
 1.041821e+01 5.820000e-01
 1.041989e+01 5.830000e-01
 1.042928e+01 5.840000e-01
 1.042975e+01 5.850000e-01
 1.043119e+01 5.860000e-01
 1.043544e+01 5.870000e-01
 1.043945e+01 5.880000e-01
 1.044039e+01 5.890000e-01
 1.044647e+01 5.900000e-01
 1.045206e+01 5.910000e-01
 1.046192e+01 5.920000e-01
 1.046326e+01 5.930000e-01
 1.046400e+01 5.940000e-01
 1.048547e+01 5.950000e-01
 1.048931e+01 5.960000e-01
 1.050436e+01 5.970000e-01
 1.051695e+01 5.980000e-01
 1.052760e+01 5.990000e-01
 1.053313e+01 6.000000e-01
 1.053559e+01 6.010000e-01
 1.054198e+01 6.020000e-01
 1.055664e+01 6.030000e-01
 1.056580e+01 6.040000e-01
 1.057226e+01 6.050000e-01
 1.057245e+01 6.060000e-01
 1.057337e+01 6.070000e-01
 1.058276e+01 6.080000e-01
 1.058480e+01 6.090000e-01
 1.058937e+01 6.100000e-01
 1.059552e+01 6.110000e-01
 1.059746e+01 6.120000e-01
 1.060166e+01 6.130000e-01
 1.060830e+01 6.140000e-01
 1.061674e+01 6.150000e-01
 1.061711e+01 6.160000e-01
 1.062124e+01 6.170000e-01
 1.062640e+01 6.180000e-01
 1.062686e+01 6.190000e-01
 1.062756e+01 6.200000e-01
 1.062955e+01 6.210000e-01
 1.063161e+01 6.220000e-01
 1.063295e+01 6.230000e-01
 1.063595e+01 6.240000e-01
 1.063839e+01 6.250000e-01
 1.064098e+01 6.260000e-01
 1.064453e+01 6.270000e-01
 1.066232e+01 6.280000e-01
 1.066277e+01 6.290000e-01
 1.066427e+01 6.300000e-01
 1.068031e+01 6.310000e-01
 1.068116e+01 6.320000e-01
 1.069266e+01 6.330000e-01
 1.070394e+01 6.340000e-01
 1.070948e+01 6.350000e-01
 1.071382e+01 6.360000e-01
 1.072032e+01 6.370000e-01
 1.073162e+01 6.380000e-01
 1.073543e+01 6.390000e-01
 1.074213e+01 6.400000e-01
 1.074564e+01 6.410000e-01
 1.074817e+01 6.420000e-01
 1.075632e+01 6.430000e-01
 1.076119e+01 6.440000e-01
 1.076402e+01 6.450000e-01
 1.076543e+01 6.460000e-01
 1.076666e+01 6.470000e-01
 1.077232e+01 6.480000e-01
 1.077979e+01 6.490000e-01
 1.078432e+01 6.500000e-01
 1.078512e+01 6.510000e-01
 1.079134e+01 6.520000e-01
 1.079247e+01 6.530000e-01
 1.079369e+01 6.540000e-01
 1.079629e+01 6.550000e-01
 1.079692e+01 6.560000e-01
 1.079917e+01 6.570000e-01
 1.081573e+01 6.580000e-01
 1.081701e+01 6.590000e-01
 1.082038e+01 6.600000e-01
 1.083709e+01 6.610000e-01
 1.085127e+01 6.620000e-01
 1.085579e+01 6.630000e-01
 1.085810e+01 6.640000e-01
 1.085904e+01 6.650000e-01
 1.086475e+01 6.660000e-01
 1.086653e+01 6.670000e-01
 1.087373e+01 6.680000e-01
 1.087711e+01 6.690000e-01
 1.088918e+01 6.700000e-01
 1.088940e+01 6.710000e-01
 1.089468e+01 6.720000e-01
 1.090323e+01 6.730000e-01
 1.090780e+01 6.740000e-01
 1.090944e+01 6.750000e-01
 1.092471e+01 6.760000e-01
 1.092952e+01 6.770000e-01
 1.093733e+01 6.780000e-01
 1.094081e+01 6.790000e-01
 1.094512e+01 6.800000e-01
 1.094919e+01 6.810000e-01
 1.095434e+01 6.820000e-01
 1.097849e+01 6.830000e-01
 1.098339e+01 6.840000e-01
 1.099316e+01 6.850000e-01
 1.100308e+01 6.860000e-01
 1.100937e+01 6.870000e-01
 1.100970e+01 6.880000e-01
 1.101343e+01 6.890000e-01
 1.101981e+01 6.900000e-01
 1.102364e+01 6.910000e-01
 1.103005e+01 6.920000e-01
 1.103233e+01 6.930000e-01
 1.104420e+01 6.940000e-01
 1.104571e+01 6.950000e-01
 1.105400e+01 6.960000e-01
 1.105455e+01 6.970000e-01
 1.106148e+01 6.980000e-01
 1.107364e+01 6.990000e-01
 1.107607e+01 7.000000e-01
 1.107791e+01 7.010000e-01
 1.108230e+01 7.020000e-01
 1.108327e+01 7.030000e-01
 1.108478e+01 7.040000e-01
 1.108573e+01 7.050000e-01
 1.108642e+01 7.060000e-01
 1.109243e+01 7.070000e-01
 1.109424e+01 7.080000e-01
 1.110288e+01 7.090000e-01
 1.110854e+01 7.100000e-01
 1.111868e+01 7.110000e-01
 1.112408e+01 7.120000e-01
 1.112954e+01 7.130000e-01
 1.113541e+01 7.140000e-01
 1.114799e+01 7.150000e-01
 1.116302e+01 7.160000e-01
 1.116650e+01 7.170000e-01
 1.117763e+01 7.180000e-01
 1.118312e+01 7.190000e-01
 1.118748e+01 7.200000e-01
 1.118935e+01 7.210000e-01
 1.119551e+01 7.220000e-01
 1.119723e+01 7.230000e-01
 1.119935e+01 7.240000e-01
 1.120554e+01 7.250000e-01
 1.120583e+01 7.260000e-01
 1.123308e+01 7.270000e-01
 1.124028e+01 7.280000e-01
 1.124452e+01 7.290000e-01
 1.126628e+01 7.300000e-01
 1.126960e+01 7.310000e-01
 1.126964e+01 7.320000e-01
 1.127417e+01 7.330000e-01
 1.128216e+01 7.340000e-01
 1.128618e+01 7.350000e-01
 1.128842e+01 7.360000e-01
 1.129211e+01 7.370000e-01
 1.129629e+01 7.380000e-01
 1.129894e+01 7.390000e-01
 1.129969e+01 7.400000e-01
 1.131364e+01 7.410000e-01
 1.131392e+01 7.420000e-01
 1.132384e+01 7.430000e-01
 1.132537e+01 7.440000e-01
 1.134242e+01 7.450000e-01
 1.134772e+01 7.460000e-01
 1.135026e+01 7.470000e-01
 1.135034e+01 7.480000e-01
 1.135195e+01 7.490000e-01
 1.135617e+01 7.500000e-01
 1.135636e+01 7.510000e-01
 1.135817e+01 7.520000e-01
 1.136060e+01 7.530000e-01
 1.136826e+01 7.540000e-01
 1.137265e+01 7.550000e-01
 1.137405e+01 7.560000e-01
 1.137799e+01 7.570000e-01
 1.138026e+01 7.580000e-01
 1.138134e+01 7.590000e-01
 1.138341e+01 7.600000e-01
 1.138705e+01 7.610000e-01
 1.138717e+01 7.620000e-01
 1.139096e+01 7.630000e-01
 1.139958e+01 7.640000e-01
 1.140254e+01 7.650000e-01
 1.140550e+01 7.660000e-01
 1.141487e+01 7.670000e-01
 1.142331e+01 7.680000e-01
 1.142683e+01 7.690000e-01
 1.143234e+01 7.700000e-01
 1.144553e+01 7.710000e-01
 1.144617e+01 7.720000e-01
 1.145807e+01 7.730000e-01
 1.147621e+01 7.740000e-01
 1.147973e+01 7.750000e-01
 1.148943e+01 7.760000e-01
 1.149872e+01 7.770000e-01
 1.149996e+01 7.780000e-01
 1.151502e+01 7.790000e-01
 1.151576e+01 7.800000e-01
 1.152087e+01 7.810000e-01
 1.152187e+01 7.820000e-01
 1.152454e+01 7.830000e-01
 1.153869e+01 7.840000e-01
 1.154017e+01 7.850000e-01
 1.154254e+01 7.860000e-01
 1.154287e+01 7.870000e-01
 1.154336e+01 7.880000e-01
 1.154393e+01 7.890000e-01
 1.155717e+01 7.900000e-01
 1.156170e+01 7.910000e-01
 1.156452e+01 7.920000e-01
 1.156851e+01 7.930000e-01
 1.157017e+01 7.940000e-01
 1.158826e+01 7.950000e-01
 1.159897e+01 7.960000e-01
 1.159918e+01 7.970000e-01
 1.159994e+01 7.980000e-01
 1.161365e+01 7.990000e-01
 1.161529e+01 8.000000e-01
 1.161746e+01 8.010000e-01
 1.162305e+01 8.020000e-01
 1.162947e+01 8.030000e-01
 1.162956e+01 8.040000e-01
 1.165050e+01 8.050000e-01
 1.165239e+01 8.060000e-01
 1.165448e+01 8.070000e-01
 1.166250e+01 8.080000e-01
 1.167348e+01 8.090000e-01
 1.167351e+01 8.100000e-01
 1.169222e+01 8.110000e-01
 1.170605e+01 8.120000e-01
 1.171067e+01 8.130000e-01
 1.171070e+01 8.140000e-01
 1.171166e+01 8.150000e-01
 1.171423e+01 8.160000e-01
 1.171664e+01 8.170000e-01
 1.171950e+01 8.180000e-01
 1.172107e+01 8.190000e-01
 1.173605e+01 8.200000e-01
 1.174801e+01 8.210000e-01
 1.176307e+01 8.220000e-01
 1.176438e+01 8.230000e-01
 1.176880e+01 8.240000e-01
 1.177108e+01 8.250000e-01
 1.179689e+01 8.260000e-01
 1.179817e+01 8.270000e-01
 1.182094e+01 8.280000e-01
 1.182578e+01 8.290000e-01
 1.182922e+01 8.300000e-01
 1.184678e+01 8.310000e-01
 1.185626e+01 8.320000e-01
 1.185660e+01 8.330000e-01
 1.187208e+01 8.340000e-01
 1.188815e+01 8.350000e-01
 1.188980e+01 8.360000e-01
 1.191402e+01 8.370000e-01
 1.193503e+01 8.380000e-01
 1.194397e+01 8.390000e-01
 1.194796e+01 8.400000e-01
 1.195256e+01 8.410000e-01
 1.195683e+01 8.420000e-01
 1.195826e+01 8.430000e-01
 1.197075e+01 8.440000e-01
 1.197195e+01 8.450000e-01
 1.197725e+01 8.460000e-01
 1.200044e+01 8.470000e-01
 1.200475e+01 8.480000e-01
 1.201755e+01 8.490000e-01
 1.201974e+01 8.500000e-01
 1.203212e+01 8.510000e-01
 1.203314e+01 8.520000e-01
 1.203643e+01 8.530000e-01
 1.204465e+01 8.540000e-01
 1.206770e+01 8.550000e-01
 1.207926e+01 8.560000e-01
 1.208274e+01 8.570000e-01
 1.208369e+01 8.580000e-01
 1.209535e+01 8.590000e-01
 1.209801e+01 8.600000e-01
 1.209942e+01 8.610000e-01
 1.210250e+01 8.620000e-01
 1.210607e+01 8.630000e-01
 1.212048e+01 8.640000e-01
 1.214172e+01 8.650000e-01
 1.215478e+01 8.660000e-01
 1.215832e+01 8.670000e-01
 1.217086e+01 8.680000e-01
 1.218232e+01 8.690000e-01
 1.218518e+01 8.700000e-01
 1.220288e+01 8.710000e-01
 1.228365e+01 8.720000e-01
 1.229829e+01 8.730000e-01
 1.231486e+01 8.740000e-01
 1.231629e+01 8.750000e-01
 1.232983e+01 8.760000e-01
 1.233967e+01 8.770000e-01
 1.234098e+01 8.780000e-01
 1.234164e+01 8.790000e-01
 1.234438e+01 8.800000e-01
 1.234656e+01 8.810000e-01
 1.235994e+01 8.820000e-01
 1.237268e+01 8.830000e-01
 1.239419e+01 8.840000e-01
 1.239662e+01 8.850000e-01
 1.240004e+01 8.860000e-01
 1.240231e+01 8.870000e-01
 1.240299e+01 8.880000e-01
 1.240438e+01 8.890000e-01
 1.244020e+01 8.900000e-01
 1.244555e+01 8.910000e-01
 1.245783e+01 8.920000e-01
 1.246091e+01 8.930000e-01
 1.246180e+01 8.940000e-01
 1.246470e+01 8.950000e-01
 1.247542e+01 8.960000e-01
 1.247721e+01 8.970000e-01
 1.247859e+01 8.980000e-01
 1.248594e+01 8.990000e-01
 1.249849e+01 9.000000e-01
 1.250876e+01 9.010000e-01
 1.253367e+01 9.020000e-01
 1.253398e+01 9.030000e-01
 1.255327e+01 9.040000e-01
 1.255831e+01 9.050000e-01
 1.260216e+01 9.060000e-01
 1.260290e+01 9.070000e-01
 1.263722e+01 9.080000e-01
 1.263895e+01 9.090000e-01
 1.267098e+01 9.100000e-01
 1.267197e+01 9.110000e-01
 1.267721e+01 9.120000e-01
 1.268239e+01 9.130000e-01
 1.268439e+01 9.140000e-01
 1.270508e+01 9.150000e-01
 1.270939e+01 9.160000e-01
 1.271249e+01 9.170000e-01
 1.271507e+01 9.180000e-01
 1.275052e+01 9.190000e-01
 1.276126e+01 9.200000e-01
 1.276247e+01 9.210000e-01
 1.285394e+01 9.220000e-01
 1.285810e+01 9.230000e-01
 1.287086e+01 9.240000e-01
 1.289234e+01 9.250000e-01
 1.291856e+01 9.260000e-01
 1.292845e+01 9.270000e-01
 1.295045e+01 9.280000e-01
 1.296283e+01 9.290000e-01
 1.301170e+01 9.300000e-01
 1.304926e+01 9.310000e-01
 1.305752e+01 9.320000e-01
 1.307493e+01 9.330000e-01
 1.308348e+01 9.340000e-01
 1.308646e+01 9.350000e-01
 1.309525e+01 9.360000e-01
 1.310896e+01 9.370000e-01
 1.312998e+01 9.380000e-01
 1.313594e+01 9.390000e-01
 1.316378e+01 9.400000e-01
 1.317772e+01 9.410000e-01
 1.317890e+01 9.420000e-01
 1.320355e+01 9.430000e-01
 1.321012e+01 9.440000e-01
 1.322040e+01 9.450000e-01
 1.324455e+01 9.460000e-01
 1.325453e+01 9.470000e-01
 1.325491e+01 9.480000e-01
 1.325712e+01 9.490000e-01
 1.327129e+01 9.500000e-01
 1.327458e+01 9.510000e-01
 1.329712e+01 9.520000e-01
 1.331416e+01 9.530000e-01
 1.332120e+01 9.540000e-01
 1.332442e+01 9.550000e-01
 1.336263e+01 9.560000e-01
 1.336866e+01 9.570000e-01
 1.340578e+01 9.580000e-01
 1.341468e+01 9.590000e-01
 1.343812e+01 9.600000e-01
 1.346114e+01 9.610000e-01
 1.346993e+01 9.620000e-01
 1.347710e+01 9.630000e-01
 1.350837e+01 9.640000e-01
 1.351185e+01 9.650000e-01
 1.352118e+01 9.660000e-01
 1.356013e+01 9.670000e-01
 1.357986e+01 9.680000e-01
 1.360739e+01 9.690000e-01
 1.364703e+01 9.700000e-01
 1.365256e+01 9.710000e-01
 1.367736e+01 9.720000e-01
 1.368363e+01 9.730000e-01
 1.373730e+01 9.740000e-01
 1.374266e+01 9.750000e-01
 1.375648e+01 9.760000e-01
 1.379332e+01 9.770000e-01
 1.379507e+01 9.780000e-01
 1.381207e+01 9.790000e-01
 1.383012e+01 9.800000e-01
 1.389286e+01 9.810000e-01
 1.395276e+01 9.820000e-01
 1.400850e+01 9.830000e-01
 1.404253e+01 9.840000e-01
 1.411927e+01 9.850000e-01
 1.417942e+01 9.860000e-01
 1.432993e+01 9.870000e-01
 1.435009e+01 9.880000e-01
 1.442560e+01 9.890000e-01
 1.443965e+01 9.900000e-01
 1.448150e+01 9.910000e-01
 1.466137e+01 9.920000e-01
 1.486384e+01 9.930000e-01
 1.489223e+01 9.940000e-01
 1.530032e+01 9.950000e-01
 1.587410e+01 9.960000e-01
 1.600410e+01 9.970000e-01
 1.606306e+01 9.980000e-01
 1.642478e+01 9.990000e-01
 1.677530e+01 1
 

==> edfdata-ftilde.dat <==
4.426905e+00 9.990010e-04
 4.641919e+00 1.998002e-03
 4.733617e+00 2.997003e-03
 4.852561e+00 3.996004e-03
 4.877782e+00 4.995005e-03
 5.212420e+00 5.994006e-03
 5.267559e+00 6.993007e-03
 5.289164e+00 7.992008e-03
 5.314207e+00 8.991009e-03
 5.359625e+00 9.990010e-03
 5.383981e+00 1.098901e-02
 5.625461e+00 1.198801e-02
 5.640794e+00 1.298701e-02
 5.675379e+00 1.398601e-02
 5.736865e+00 1.498501e-02
 5.745807e+00 1.598402e-02
 5.830472e+00 1.698302e-02
 5.907300e+00 1.798202e-02
 5.949284e+00 1.898102e-02
 5.978874e+00 1.998002e-02
 6.029589e+00 2.097902e-02
 6.056967e+00 2.197802e-02
 6.081108e+00 2.297702e-02
 6.117707e+00 2.397602e-02
 6.144716e+00 2.497502e-02
 6.152011e+00 2.597403e-02
 6.190787e+00 2.697303e-02
 6.203810e+00 2.797203e-02
 6.239450e+00 2.897103e-02
 6.253950e+00 2.997003e-02
 6.263306e+00 3.096903e-02
 6.367439e+00 3.196803e-02
 6.383356e+00 3.296703e-02
 6.406885e+00 3.396603e-02
 6.414387e+00 3.496503e-02
 6.435175e+00 3.596404e-02
 6.439701e+00 3.696304e-02
 6.481946e+00 3.796204e-02
 6.484259e+00 3.896104e-02
 6.581621e+00 3.996004e-02
 6.583601e+00 4.095904e-02
 6.610425e+00 4.195804e-02
 6.621196e+00 4.295704e-02
 6.683133e+00 4.395604e-02
 6.691494e+00 4.495504e-02
 6.787028e+00 4.595405e-02
 6.807313e+00 4.695305e-02
 6.816776e+00 4.795205e-02
 6.840735e+00 4.895105e-02
 6.856415e+00 4.995005e-02
 6.858420e+00 5.094905e-02
 6.868981e+00 5.194805e-02
 6.879699e+00 5.294705e-02
 6.899586e+00 5.394605e-02
 6.946992e+00 5.494505e-02
 6.990083e+00 5.594406e-02
 6.990322e+00 5.694306e-02
 7.013104e+00 5.794206e-02
 7.072897e+00 5.894106e-02
 7.084169e+00 5.994006e-02
 7.100032e+00 6.093906e-02
 7.121674e+00 6.193806e-02
 7.132800e+00 6.293706e-02
 7.149159e+00 6.393606e-02
 7.189741e+00 6.493506e-02
 7.202137e+00 6.593407e-02
 7.217503e+00 6.693307e-02
 7.220389e+00 6.793207e-02
 7.229478e+00 6.893107e-02
 7.229661e+00 6.993007e-02
 7.254935e+00 7.092907e-02
 7.257327e+00 7.192807e-02
 7.263163e+00 7.292707e-02
 7.272574e+00 7.392607e-02
 7.278060e+00 7.492507e-02
 7.294609e+00 7.592408e-02
 7.297906e+00 7.692308e-02
 7.306572e+00 7.792208e-02
 7.329775e+00 7.892108e-02
 7.346917e+00 7.992008e-02
 7.366447e+00 8.091908e-02
 7.369847e+00 8.191808e-02
 7.382377e+00 8.291708e-02
 7.388070e+00 8.391608e-02
 7.388630e+00 8.491508e-02
 7.406804e+00 8.591409e-02
 7.408087e+00 8.691309e-02
 7.411005e+00 8.791209e-02
 7.414661e+00 8.891109e-02
 7.417125e+00 8.991009e-02
 7.421215e+00 9.090909e-02
 7.434468e+00 9.190809e-02
 7.445892e+00 9.290709e-02
 7.450837e+00 9.390609e-02
 7.474576e+00 9.490509e-02
 7.484229e+00 9.590410e-02
 7.487129e+00 9.690310e-02
 7.502970e+00 9.790210e-02
 7.509854e+00 9.890110e-02
 7.510212e+00 9.990010e-02
 7.519422e+00 1.008991e-01
 7.522488e+00 1.018981e-01
 7.549809e+00 1.028971e-01
 7.558091e+00 1.038961e-01
 7.558450e+00 1.048951e-01
 7.567794e+00 1.058941e-01
 7.569247e+00 1.068931e-01
 7.580057e+00 1.078921e-01
 7.584132e+00 1.088911e-01
 7.584495e+00 1.098901e-01
 7.585099e+00 1.108891e-01
 7.603429e+00 1.118881e-01
 7.617886e+00 1.128871e-01
 7.642101e+00 1.138861e-01
 7.649760e+00 1.148851e-01
 7.656170e+00 1.158841e-01
 7.664584e+00 1.168831e-01
 7.682487e+00 1.178821e-01
 7.687112e+00 1.188811e-01
 7.728390e+00 1.198801e-01
 7.735587e+00 1.208791e-01
 7.741911e+00 1.218781e-01
 7.744028e+00 1.228771e-01
 7.752997e+00 1.238761e-01
 7.792801e+00 1.248751e-01
 7.798762e+00 1.258741e-01
 7.805587e+00 1.268731e-01
 7.806942e+00 1.278721e-01
 7.811077e+00 1.288711e-01
 7.814283e+00 1.298701e-01
 7.817811e+00 1.308691e-01
 7.820827e+00 1.318681e-01
 7.833500e+00 1.328671e-01
 7.849075e+00 1.338661e-01
 7.851233e+00 1.348651e-01
 7.866512e+00 1.358641e-01
 7.866944e+00 1.368631e-01
 7.870437e+00 1.378621e-01
 7.874435e+00 1.388611e-01
 7.894744e+00 1.398601e-01
 7.897906e+00 1.408591e-01
 7.899855e+00 1.418581e-01
 7.902769e+00 1.428571e-01
 7.906418e+00 1.438561e-01
 7.913236e+00 1.448551e-01
 7.915758e+00 1.458541e-01
 7.962058e+00 1.468531e-01
 7.970695e+00 1.478521e-01
 7.974504e+00 1.488511e-01
 7.996700e+00 1.498501e-01
 8.012374e+00 1.508492e-01
 8.029788e+00 1.518482e-01
 8.039610e+00 1.528472e-01
 8.043432e+00 1.538462e-01
 8.052680e+00 1.548452e-01
 8.054712e+00 1.558442e-01
 8.070093e+00 1.568432e-01
 8.083284e+00 1.578422e-01
 8.089992e+00 1.588412e-01
 8.102261e+00 1.598402e-01
 8.111820e+00 1.608392e-01
 8.112085e+00 1.618382e-01
 8.132492e+00 1.628372e-01
 8.134557e+00 1.638362e-01
 8.172288e+00 1.648352e-01
 8.176303e+00 1.658342e-01
 8.181639e+00 1.668332e-01
 8.181691e+00 1.678322e-01
 8.191729e+00 1.688312e-01
 8.195050e+00 1.698302e-01
 8.208503e+00 1.708292e-01
 8.212037e+00 1.718282e-01
 8.218153e+00 1.728272e-01
 8.227311e+00 1.738262e-01
 8.228538e+00 1.748252e-01
 8.228652e+00 1.758242e-01
 8.231778e+00 1.768232e-01
 8.238144e+00 1.778222e-01
 8.241702e+00 1.788212e-01
 8.249738e+00 1.798202e-01
 8.252108e+00 1.808192e-01
 8.264681e+00 1.818182e-01
 8.267565e+00 1.828172e-01
 8.268427e+00 1.838162e-01
 8.279376e+00 1.848152e-01
 8.289631e+00 1.858142e-01
 8.304408e+00 1.868132e-01
 8.308833e+00 1.878122e-01
 8.346040e+00 1.888112e-01
 8.354793e+00 1.898102e-01
 8.362751e+00 1.908092e-01
 8.363123e+00 1.918082e-01
 8.368489e+00 1.928072e-01
 8.370578e+00 1.938062e-01
 8.379443e+00 1.948052e-01
 8.380442e+00 1.958042e-01
 8.386851e+00 1.968032e-01
 8.387610e+00 1.978022e-01
 8.393823e+00 1.988012e-01
 8.398617e+00 1.998002e-01
 8.402263e+00 2.007992e-01
 8.403217e+00 2.017982e-01
 8.422660e+00 2.027972e-01
 8.424826e+00 2.037962e-01
 8.426021e+00 2.047952e-01
 8.428501e+00 2.057942e-01
 8.433180e+00 2.067932e-01
 8.438630e+00 2.077922e-01
 8.439027e+00 2.087912e-01
 8.441239e+00 2.097902e-01
 8.443314e+00 2.107892e-01
 8.451609e+00 2.117882e-01
 8.464914e+00 2.127872e-01
 8.490344e+00 2.137862e-01
 8.491491e+00 2.147852e-01
 8.494486e+00 2.157842e-01
 8.507913e+00 2.167832e-01
 8.515565e+00 2.177822e-01
 8.522465e+00 2.187812e-01
 8.539001e+00 2.197802e-01
 8.566990e+00 2.207792e-01
 8.578144e+00 2.217782e-01
 8.584456e+00 2.227772e-01
 8.584738e+00 2.237762e-01
 8.585323e+00 2.247752e-01
 8.590013e+00 2.257742e-01
 8.597631e+00 2.267732e-01
 8.602074e+00 2.277722e-01
 8.605190e+00 2.287712e-01
 8.609557e+00 2.297702e-01
 8.612214e+00 2.307692e-01
 8.615270e+00 2.317682e-01
 8.620137e+00 2.327672e-01
 8.623066e+00 2.337662e-01
 8.630191e+00 2.347652e-01
 8.640289e+00 2.357642e-01
 8.643285e+00 2.367632e-01
 8.647131e+00 2.377622e-01
 8.664724e+00 2.387612e-01
 8.669525e+00 2.397602e-01
 8.687832e+00 2.407592e-01
 8.690083e+00 2.417582e-01
 8.697773e+00 2.427572e-01
 8.698271e+00 2.437562e-01
 8.705771e+00 2.447552e-01
 8.708193e+00 2.457542e-01
 8.711953e+00 2.467532e-01
 8.719959e+00 2.477522e-01
 8.721900e+00 2.487512e-01
 8.722720e+00 2.497502e-01
 8.725342e+00 2.507493e-01
 8.729878e+00 2.517483e-01
 8.736142e+00 2.527473e-01
 8.739491e+00 2.537463e-01
 8.755380e+00 2.547453e-01
 8.755742e+00 2.557443e-01
 8.755869e+00 2.567433e-01
 8.765010e+00 2.577423e-01
 8.768063e+00 2.587413e-01
 8.768189e+00 2.597403e-01
 8.785881e+00 2.607393e-01
 8.786320e+00 2.617383e-01
 8.797542e+00 2.627373e-01
 8.805536e+00 2.637363e-01
 8.814616e+00 2.647353e-01
 8.825450e+00 2.657343e-01
 8.836620e+00 2.667333e-01
 8.841849e+00 2.677323e-01
 8.855480e+00 2.687313e-01
 8.860304e+00 2.697303e-01
 8.862193e+00 2.707293e-01
 8.862681e+00 2.717283e-01
 8.864865e+00 2.727273e-01
 8.871426e+00 2.737263e-01
 8.875305e+00 2.747253e-01
 8.875878e+00 2.757243e-01
 8.885201e+00 2.767233e-01
 8.897097e+00 2.777223e-01
 8.900844e+00 2.787213e-01
 8.904415e+00 2.797203e-01
 8.916938e+00 2.807193e-01
 8.928972e+00 2.817183e-01
 8.929132e+00 2.827173e-01
 8.933872e+00 2.837163e-01
 8.951651e+00 2.847153e-01
 8.955536e+00 2.857143e-01
 8.955597e+00 2.867133e-01
 8.960344e+00 2.877123e-01
 8.961450e+00 2.887113e-01
 8.965220e+00 2.897103e-01
 8.968974e+00 2.907093e-01
 8.976659e+00 2.917083e-01
 8.987782e+00 2.927073e-01
 8.995395e+00 2.937063e-01
 9.003399e+00 2.947053e-01
 9.003801e+00 2.957043e-01
 9.021336e+00 2.967033e-01
 9.024643e+00 2.977023e-01
 9.027376e+00 2.987013e-01
 9.046528e+00 2.997003e-01
 9.054451e+00 3.006993e-01
 9.054780e+00 3.016983e-01
 9.057145e+00 3.026973e-01
 9.058414e+00 3.036963e-01
 9.064306e+00 3.046953e-01
 9.064915e+00 3.056943e-01
 9.085200e+00 3.066933e-01
 9.088209e+00 3.076923e-01
 9.088728e+00 3.086913e-01
 9.091199e+00 3.096903e-01
 9.094412e+00 3.106893e-01
 9.094705e+00 3.116883e-01
 9.101699e+00 3.126873e-01
 9.102297e+00 3.136863e-01
 9.123270e+00 3.146853e-01
 9.129404e+00 3.156843e-01
 9.129447e+00 3.166833e-01
 9.134874e+00 3.176823e-01
 9.137618e+00 3.186813e-01
 9.138216e+00 3.196803e-01
 9.142902e+00 3.206793e-01
 9.148306e+00 3.216783e-01
 9.150326e+00 3.226773e-01
 9.160792e+00 3.236763e-01
 9.162953e+00 3.246753e-01
 9.170349e+00 3.256743e-01
 9.171267e+00 3.266733e-01
 9.174791e+00 3.276723e-01
 9.179781e+00 3.286713e-01
 9.181759e+00 3.296703e-01
 9.183224e+00 3.306693e-01
 9.184802e+00 3.316683e-01
 9.185656e+00 3.326673e-01
 9.202273e+00 3.336663e-01
 9.206154e+00 3.346653e-01
 9.209640e+00 3.356643e-01
 9.211424e+00 3.366633e-01
 9.225674e+00 3.376623e-01
 9.236500e+00 3.386613e-01
 9.241035e+00 3.396603e-01
 9.244550e+00 3.406593e-01
 9.254812e+00 3.416583e-01
 9.261414e+00 3.426573e-01
 9.264765e+00 3.436563e-01
 9.273089e+00 3.446553e-01
 9.276854e+00 3.456543e-01
 9.287186e+00 3.466533e-01
 9.296595e+00 3.476523e-01
 9.305622e+00 3.486513e-01
 9.311302e+00 3.496503e-01
 9.315022e+00 3.506494e-01
 9.320707e+00 3.516484e-01
 9.324667e+00 3.526474e-01
 9.326106e+00 3.536464e-01
 9.331577e+00 3.546454e-01
 9.332010e+00 3.556444e-01
 9.335508e+00 3.566434e-01
 9.337107e+00 3.576424e-01
 9.344394e+00 3.586414e-01
 9.346138e+00 3.596404e-01
 9.353800e+00 3.606394e-01
 9.354289e+00 3.616384e-01
 9.364950e+00 3.626374e-01
 9.365310e+00 3.636364e-01
 9.374591e+00 3.646354e-01
 9.379006e+00 3.656344e-01
 9.381068e+00 3.666334e-01
 9.387252e+00 3.676324e-01
 9.400275e+00 3.686314e-01
 9.403091e+00 3.696304e-01
 9.416891e+00 3.706294e-01
 9.418228e+00 3.716284e-01
 9.419878e+00 3.726274e-01
 9.430728e+00 3.736264e-01
 9.431324e+00 3.746254e-01
 9.444338e+00 3.756244e-01
 9.446193e+00 3.766234e-01
 9.446774e+00 3.776224e-01
 9.450882e+00 3.786214e-01
 9.455948e+00 3.796204e-01
 9.457246e+00 3.806194e-01
 9.470318e+00 3.816184e-01
 9.486173e+00 3.826174e-01
 9.486755e+00 3.836164e-01
 9.491127e+00 3.846154e-01
 9.491653e+00 3.856144e-01
 9.493685e+00 3.866134e-01
 9.496536e+00 3.876124e-01
 9.498349e+00 3.886114e-01
 9.498734e+00 3.896104e-01
 9.500586e+00 3.906094e-01
 9.506780e+00 3.916084e-01
 9.514043e+00 3.926074e-01
 9.516382e+00 3.936064e-01
 9.518701e+00 3.946054e-01
 9.520660e+00 3.956044e-01
 9.523836e+00 3.966034e-01
 9.528934e+00 3.976024e-01
 9.534138e+00 3.986014e-01
 9.537556e+00 3.996004e-01
 9.571956e+00 4.005994e-01
 9.573606e+00 4.015984e-01
 9.577435e+00 4.025974e-01
 9.578182e+00 4.035964e-01
 9.590314e+00 4.045954e-01
 9.593188e+00 4.055944e-01
 9.602410e+00 4.065934e-01
 9.605212e+00 4.075924e-01
 9.618397e+00 4.085914e-01
 9.619721e+00 4.095904e-01
 9.628720e+00 4.105894e-01
 9.653796e+00 4.115884e-01
 9.656715e+00 4.125874e-01
 9.664733e+00 4.135864e-01
 9.666864e+00 4.145854e-01
 9.675937e+00 4.155844e-01
 9.675944e+00 4.165834e-01
 9.678103e+00 4.175824e-01
 9.679897e+00 4.185814e-01
 9.680207e+00 4.195804e-01
 9.680489e+00 4.205794e-01
 9.683059e+00 4.215784e-01
 9.688084e+00 4.225774e-01
 9.688099e+00 4.235764e-01
 9.695047e+00 4.245754e-01
 9.696896e+00 4.255744e-01
 9.700316e+00 4.265734e-01
 9.701614e+00 4.275724e-01
 9.703035e+00 4.285714e-01
 9.718407e+00 4.295704e-01
 9.723030e+00 4.305694e-01
 9.726800e+00 4.315684e-01
 9.731122e+00 4.325674e-01
 9.732192e+00 4.335664e-01
 9.732507e+00 4.345654e-01
 9.746353e+00 4.355644e-01
 9.750633e+00 4.365634e-01
 9.751842e+00 4.375624e-01
 9.758267e+00 4.385614e-01
 9.770108e+00 4.395604e-01
 9.770388e+00 4.405594e-01
 9.772290e+00 4.415584e-01
 9.773776e+00 4.425574e-01
 9.776806e+00 4.435564e-01
 9.777057e+00 4.445554e-01
 9.781170e+00 4.455544e-01
 9.786033e+00 4.465534e-01
 9.804616e+00 4.475524e-01
 9.808448e+00 4.485514e-01
 9.810789e+00 4.495504e-01
 9.813813e+00 4.505495e-01
 9.817627e+00 4.515485e-01
 9.818439e+00 4.525475e-01
 9.824952e+00 4.535465e-01
 9.830190e+00 4.545455e-01
 9.834621e+00 4.555445e-01
 9.839318e+00 4.565435e-01
 9.842643e+00 4.575425e-01
 9.849346e+00 4.585415e-01
 9.853293e+00 4.595405e-01
 9.859538e+00 4.605395e-01
 9.859713e+00 4.615385e-01
 9.860272e+00 4.625375e-01
 9.862629e+00 4.635365e-01
 9.865391e+00 4.645355e-01
 9.879994e+00 4.655345e-01
 9.882891e+00 4.665335e-01
 9.883362e+00 4.675325e-01
 9.883810e+00 4.685315e-01
 9.908376e+00 4.695305e-01
 9.910396e+00 4.705295e-01
 9.918399e+00 4.715285e-01
 9.918903e+00 4.725275e-01
 9.920044e+00 4.735265e-01
 9.920117e+00 4.745255e-01
 9.925915e+00 4.755245e-01
 9.933232e+00 4.765235e-01
 9.935164e+00 4.775225e-01
 9.935701e+00 4.785215e-01
 9.937750e+00 4.795205e-01
 9.943738e+00 4.805195e-01
 9.945556e+00 4.815185e-01
 9.947737e+00 4.825175e-01
 9.947889e+00 4.835165e-01
 9.950431e+00 4.845155e-01
 9.953345e+00 4.855145e-01
 9.961081e+00 4.865135e-01
 9.968331e+00 4.875125e-01
 9.975649e+00 4.885115e-01
 9.977760e+00 4.895105e-01
 9.983254e+00 4.905095e-01
 9.983363e+00 4.915085e-01
 9.996711e+00 4.925075e-01
 1.000349e+01 4.935065e-01
 1.001492e+01 4.945055e-01
 1.001852e+01 4.955045e-01
 1.001942e+01 4.965035e-01
 1.002144e+01 4.975025e-01
 1.002348e+01 4.985015e-01
 1.002478e+01 4.995005e-01
 1.002995e+01 5.004995e-01
 1.003227e+01 5.014985e-01
 1.003760e+01 5.024975e-01
 1.003768e+01 5.034965e-01
 1.003942e+01 5.044955e-01
 1.004345e+01 5.054945e-01
 1.004470e+01 5.064935e-01
 1.005272e+01 5.074925e-01
 1.005778e+01 5.084915e-01
 1.005876e+01 5.094905e-01
 1.008328e+01 5.104895e-01
 1.008687e+01 5.114885e-01
 1.010605e+01 5.124875e-01
 1.011277e+01 5.134865e-01
 1.011499e+01 5.144855e-01
 1.013281e+01 5.154845e-01
 1.014079e+01 5.164835e-01
 1.014500e+01 5.174825e-01
 1.015340e+01 5.184815e-01
 1.015393e+01 5.194805e-01
 1.015559e+01 5.204795e-01
 1.016128e+01 5.214785e-01
 1.016137e+01 5.224775e-01
 1.016239e+01 5.234765e-01
 1.016405e+01 5.244755e-01
 1.016978e+01 5.254745e-01
 1.017178e+01 5.264735e-01
 1.017495e+01 5.274725e-01
 1.017921e+01 5.284715e-01
 1.018081e+01 5.294705e-01
 1.018089e+01 5.304695e-01
 1.018175e+01 5.314685e-01
 1.018225e+01 5.324675e-01
 1.018244e+01 5.334665e-01
 1.018491e+01 5.344655e-01
 1.018750e+01 5.354645e-01
 1.018819e+01 5.364635e-01
 1.018985e+01 5.374625e-01
 1.019569e+01 5.384615e-01
 1.019796e+01 5.394605e-01
 1.022065e+01 5.404595e-01
 1.022276e+01 5.414585e-01
 1.022606e+01 5.424575e-01
 1.022739e+01 5.434565e-01
 1.023702e+01 5.444555e-01
 1.024433e+01 5.454545e-01
 1.025316e+01 5.464535e-01
 1.025821e+01 5.474525e-01
 1.026912e+01 5.484515e-01
 1.027052e+01 5.494505e-01
 1.027190e+01 5.504496e-01
 1.027757e+01 5.514486e-01
 1.028376e+01 5.524476e-01
 1.028960e+01 5.534466e-01
 1.030174e+01 5.544456e-01
 1.030441e+01 5.554446e-01
 1.030937e+01 5.564436e-01
 1.031400e+01 5.574426e-01
 1.031518e+01 5.584416e-01
 1.031986e+01 5.594406e-01
 1.032007e+01 5.604396e-01
 1.032177e+01 5.614386e-01
 1.033076e+01 5.624376e-01
 1.035489e+01 5.634366e-01
 1.035654e+01 5.644356e-01
 1.035987e+01 5.654346e-01
 1.036182e+01 5.664336e-01
 1.036229e+01 5.674326e-01
 1.037399e+01 5.684316e-01
 1.037637e+01 5.694306e-01
 1.037680e+01 5.704296e-01
 1.037683e+01 5.714286e-01
 1.037916e+01 5.724276e-01
 1.038043e+01 5.734266e-01
 1.039982e+01 5.744256e-01
 1.040344e+01 5.754246e-01
 1.040756e+01 5.764236e-01
 1.040914e+01 5.774226e-01
 1.041223e+01 5.784216e-01
 1.041574e+01 5.794206e-01
 1.041808e+01 5.804196e-01
 1.041821e+01 5.814186e-01
 1.041989e+01 5.824176e-01
 1.042928e+01 5.834166e-01
 1.042975e+01 5.844156e-01
 1.043119e+01 5.854146e-01
 1.043544e+01 5.864136e-01
 1.043945e+01 5.874126e-01
 1.044039e+01 5.884116e-01
 1.044647e+01 5.894106e-01
 1.045206e+01 5.904096e-01
 1.046192e+01 5.914086e-01
 1.046326e+01 5.924076e-01
 1.046400e+01 5.934066e-01
 1.048547e+01 5.944056e-01
 1.048931e+01 5.954046e-01
 1.050436e+01 5.964036e-01
 1.051695e+01 5.974026e-01
 1.052760e+01 5.984016e-01
 1.053313e+01 5.994006e-01
 1.053559e+01 6.003996e-01
 1.054198e+01 6.013986e-01
 1.055664e+01 6.023976e-01
 1.056580e+01 6.033966e-01
 1.057226e+01 6.043956e-01
 1.057245e+01 6.053946e-01
 1.057337e+01 6.063936e-01
 1.058276e+01 6.073926e-01
 1.058480e+01 6.083916e-01
 1.058937e+01 6.093906e-01
 1.059552e+01 6.103896e-01
 1.059746e+01 6.113886e-01
 1.060166e+01 6.123876e-01
 1.060830e+01 6.133866e-01
 1.061674e+01 6.143856e-01
 1.061711e+01 6.153846e-01
 1.062124e+01 6.163836e-01
 1.062640e+01 6.173826e-01
 1.062686e+01 6.183816e-01
 1.062756e+01 6.193806e-01
 1.062955e+01 6.203796e-01
 1.063161e+01 6.213786e-01
 1.063295e+01 6.223776e-01
 1.063595e+01 6.233766e-01
 1.063839e+01 6.243756e-01
 1.064098e+01 6.253746e-01
 1.064453e+01 6.263736e-01
 1.066232e+01 6.273726e-01
 1.066277e+01 6.283716e-01
 1.066427e+01 6.293706e-01
 1.068031e+01 6.303696e-01
 1.068116e+01 6.313686e-01
 1.069266e+01 6.323676e-01
 1.070394e+01 6.333666e-01
 1.070948e+01 6.343656e-01
 1.071382e+01 6.353646e-01
 1.072032e+01 6.363636e-01
 1.073162e+01 6.373626e-01
 1.073543e+01 6.383616e-01
 1.074213e+01 6.393606e-01
 1.074564e+01 6.403596e-01
 1.074817e+01 6.413586e-01
 1.075632e+01 6.423576e-01
 1.076119e+01 6.433566e-01
 1.076402e+01 6.443556e-01
 1.076543e+01 6.453546e-01
 1.076666e+01 6.463536e-01
 1.077232e+01 6.473526e-01
 1.077979e+01 6.483516e-01
 1.078432e+01 6.493506e-01
 1.078512e+01 6.503497e-01
 1.079134e+01 6.513487e-01
 1.079247e+01 6.523477e-01
 1.079369e+01 6.533467e-01
 1.079629e+01 6.543457e-01
 1.079692e+01 6.553447e-01
 1.079917e+01 6.563437e-01
 1.081573e+01 6.573427e-01
 1.081701e+01 6.583417e-01
 1.082038e+01 6.593407e-01
 1.083709e+01 6.603397e-01
 1.085127e+01 6.613387e-01
 1.085579e+01 6.623377e-01
 1.085810e+01 6.633367e-01
 1.085904e+01 6.643357e-01
 1.086475e+01 6.653347e-01
 1.086653e+01 6.663337e-01
 1.087373e+01 6.673327e-01
 1.087711e+01 6.683317e-01
 1.088918e+01 6.693307e-01
 1.088940e+01 6.703297e-01
 1.089468e+01 6.713287e-01
 1.090323e+01 6.723277e-01
 1.090780e+01 6.733267e-01
 1.090944e+01 6.743257e-01
 1.092471e+01 6.753247e-01
 1.092952e+01 6.763237e-01
 1.093733e+01 6.773227e-01
 1.094081e+01 6.783217e-01
 1.094512e+01 6.793207e-01
 1.094919e+01 6.803197e-01
 1.095434e+01 6.813187e-01
 1.097849e+01 6.823177e-01
 1.098339e+01 6.833167e-01
 1.099316e+01 6.843157e-01
 1.100308e+01 6.853147e-01
 1.100937e+01 6.863137e-01
 1.100970e+01 6.873127e-01
 1.101343e+01 6.883117e-01
 1.101981e+01 6.893107e-01
 1.102364e+01 6.903097e-01
 1.103005e+01 6.913087e-01
 1.103233e+01 6.923077e-01
 1.104420e+01 6.933067e-01
 1.104571e+01 6.943057e-01
 1.105400e+01 6.953047e-01
 1.105455e+01 6.963037e-01
 1.106148e+01 6.973027e-01
 1.107364e+01 6.983017e-01
 1.107607e+01 6.993007e-01
 1.107791e+01 7.002997e-01
 1.108230e+01 7.012987e-01
 1.108327e+01 7.022977e-01
 1.108478e+01 7.032967e-01
 1.108573e+01 7.042957e-01
 1.108642e+01 7.052947e-01
 1.109243e+01 7.062937e-01
 1.109424e+01 7.072927e-01
 1.110288e+01 7.082917e-01
 1.110854e+01 7.092907e-01
 1.111868e+01 7.102897e-01
 1.112408e+01 7.112887e-01
 1.112954e+01 7.122877e-01
 1.113541e+01 7.132867e-01
 1.114799e+01 7.142857e-01
 1.116302e+01 7.152847e-01
 1.116650e+01 7.162837e-01
 1.117763e+01 7.172827e-01
 1.118312e+01 7.182817e-01
 1.118748e+01 7.192807e-01
 1.118935e+01 7.202797e-01
 1.119551e+01 7.212787e-01
 1.119723e+01 7.222777e-01
 1.119935e+01 7.232767e-01
 1.120554e+01 7.242757e-01
 1.120583e+01 7.252747e-01
 1.123308e+01 7.262737e-01
 1.124028e+01 7.272727e-01
 1.124452e+01 7.282717e-01
 1.126628e+01 7.292707e-01
 1.126960e+01 7.302697e-01
 1.126964e+01 7.312687e-01
 1.127417e+01 7.322677e-01
 1.128216e+01 7.332667e-01
 1.128618e+01 7.342657e-01
 1.128842e+01 7.352647e-01
 1.129211e+01 7.362637e-01
 1.129629e+01 7.372627e-01
 1.129894e+01 7.382617e-01
 1.129969e+01 7.392607e-01
 1.131364e+01 7.402597e-01
 1.131392e+01 7.412587e-01
 1.132384e+01 7.422577e-01
 1.132537e+01 7.432567e-01
 1.134242e+01 7.442557e-01
 1.134772e+01 7.452547e-01
 1.135026e+01 7.462537e-01
 1.135034e+01 7.472527e-01
 1.135195e+01 7.482517e-01
 1.135617e+01 7.492507e-01
 1.135636e+01 7.502498e-01
 1.135817e+01 7.512488e-01
 1.136060e+01 7.522478e-01
 1.136826e+01 7.532468e-01
 1.137265e+01 7.542458e-01
 1.137405e+01 7.552448e-01
 1.137799e+01 7.562438e-01
 1.138026e+01 7.572428e-01
 1.138134e+01 7.582418e-01
 1.138341e+01 7.592408e-01
 1.138705e+01 7.602398e-01
 1.138717e+01 7.612388e-01
 1.139096e+01 7.622378e-01
 1.139958e+01 7.632368e-01
 1.140254e+01 7.642358e-01
 1.140550e+01 7.652348e-01
 1.141487e+01 7.662338e-01
 1.142331e+01 7.672328e-01
 1.142683e+01 7.682318e-01
 1.143234e+01 7.692308e-01
 1.144553e+01 7.702298e-01
 1.144617e+01 7.712288e-01
 1.145807e+01 7.722278e-01
 1.147621e+01 7.732268e-01
 1.147973e+01 7.742258e-01
 1.148943e+01 7.752248e-01
 1.149872e+01 7.762238e-01
 1.149996e+01 7.772228e-01
 1.151502e+01 7.782218e-01
 1.151576e+01 7.792208e-01
 1.152087e+01 7.802198e-01
 1.152187e+01 7.812188e-01
 1.152454e+01 7.822178e-01
 1.153869e+01 7.832168e-01
 1.154017e+01 7.842158e-01
 1.154254e+01 7.852148e-01
 1.154287e+01 7.862138e-01
 1.154336e+01 7.872128e-01
 1.154393e+01 7.882118e-01
 1.155717e+01 7.892108e-01
 1.156170e+01 7.902098e-01
 1.156452e+01 7.912088e-01
 1.156851e+01 7.922078e-01
 1.157017e+01 7.932068e-01
 1.158826e+01 7.942058e-01
 1.159897e+01 7.952048e-01
 1.159918e+01 7.962038e-01
 1.159994e+01 7.972028e-01
 1.161365e+01 7.982018e-01
 1.161529e+01 7.992008e-01
 1.161746e+01 8.001998e-01
 1.162305e+01 8.011988e-01
 1.162947e+01 8.021978e-01
 1.162956e+01 8.031968e-01
 1.165050e+01 8.041958e-01
 1.165239e+01 8.051948e-01
 1.165448e+01 8.061938e-01
 1.166250e+01 8.071928e-01
 1.167348e+01 8.081918e-01
 1.167351e+01 8.091908e-01
 1.169222e+01 8.101898e-01
 1.170605e+01 8.111888e-01
 1.171067e+01 8.121878e-01
 1.171070e+01 8.131868e-01
 1.171166e+01 8.141858e-01
 1.171423e+01 8.151848e-01
 1.171664e+01 8.161838e-01
 1.171950e+01 8.171828e-01
 1.172107e+01 8.181818e-01
 1.173605e+01 8.191808e-01
 1.174801e+01 8.201798e-01
 1.176307e+01 8.211788e-01
 1.176438e+01 8.221778e-01
 1.176880e+01 8.231768e-01
 1.177108e+01 8.241758e-01
 1.179689e+01 8.251748e-01
 1.179817e+01 8.261738e-01
 1.182094e+01 8.271728e-01
 1.182578e+01 8.281718e-01
 1.182922e+01 8.291708e-01
 1.184678e+01 8.301698e-01
 1.185626e+01 8.311688e-01
 1.185660e+01 8.321678e-01
 1.187208e+01 8.331668e-01
 1.188815e+01 8.341658e-01
 1.188980e+01 8.351648e-01
 1.191402e+01 8.361638e-01
 1.193503e+01 8.371628e-01
 1.194397e+01 8.381618e-01
 1.194796e+01 8.391608e-01
 1.195256e+01 8.401598e-01
 1.195683e+01 8.411588e-01
 1.195826e+01 8.421578e-01
 1.197075e+01 8.431568e-01
 1.197195e+01 8.441558e-01
 1.197725e+01 8.451548e-01
 1.200044e+01 8.461538e-01
 1.200475e+01 8.471528e-01
 1.201755e+01 8.481518e-01
 1.201974e+01 8.491508e-01
 1.203212e+01 8.501499e-01
 1.203314e+01 8.511489e-01
 1.203643e+01 8.521479e-01
 1.204465e+01 8.531469e-01
 1.206770e+01 8.541459e-01
 1.207926e+01 8.551449e-01
 1.208274e+01 8.561439e-01
 1.208369e+01 8.571429e-01
 1.209535e+01 8.581419e-01
 1.209801e+01 8.591409e-01
 1.209942e+01 8.601399e-01
 1.210250e+01 8.611389e-01
 1.210607e+01 8.621379e-01
 1.212048e+01 8.631369e-01
 1.214172e+01 8.641359e-01
 1.215478e+01 8.651349e-01
 1.215832e+01 8.661339e-01
 1.217086e+01 8.671329e-01
 1.218232e+01 8.681319e-01
 1.218518e+01 8.691309e-01
 1.220288e+01 8.701299e-01
 1.228365e+01 8.711289e-01
 1.229829e+01 8.721279e-01
 1.231486e+01 8.731269e-01
 1.231629e+01 8.741259e-01
 1.232983e+01 8.751249e-01
 1.233967e+01 8.761239e-01
 1.234098e+01 8.771229e-01
 1.234164e+01 8.781219e-01
 1.234438e+01 8.791209e-01
 1.234656e+01 8.801199e-01
 1.235994e+01 8.811189e-01
 1.237268e+01 8.821179e-01
 1.239419e+01 8.831169e-01
 1.239662e+01 8.841159e-01
 1.240004e+01 8.851149e-01
 1.240231e+01 8.861139e-01
 1.240299e+01 8.871129e-01
 1.240438e+01 8.881119e-01
 1.244020e+01 8.891109e-01
 1.244555e+01 8.901099e-01
 1.245783e+01 8.911089e-01
 1.246091e+01 8.921079e-01
 1.246180e+01 8.931069e-01
 1.246470e+01 8.941059e-01
 1.247542e+01 8.951049e-01
 1.247721e+01 8.961039e-01
 1.247859e+01 8.971029e-01
 1.248594e+01 8.981019e-01
 1.249849e+01 8.991009e-01
 1.250876e+01 9.000999e-01
 1.253367e+01 9.010989e-01
 1.253398e+01 9.020979e-01
 1.255327e+01 9.030969e-01
 1.255831e+01 9.040959e-01
 1.260216e+01 9.050949e-01
 1.260290e+01 9.060939e-01
 1.263722e+01 9.070929e-01
 1.263895e+01 9.080919e-01
 1.267098e+01 9.090909e-01
 1.267197e+01 9.100899e-01
 1.267721e+01 9.110889e-01
 1.268239e+01 9.120879e-01
 1.268439e+01 9.130869e-01
 1.270508e+01 9.140859e-01
 1.270939e+01 9.150849e-01
 1.271249e+01 9.160839e-01
 1.271507e+01 9.170829e-01
 1.275052e+01 9.180819e-01
 1.276126e+01 9.190809e-01
 1.276247e+01 9.200799e-01
 1.285394e+01 9.210789e-01
 1.285810e+01 9.220779e-01
 1.287086e+01 9.230769e-01
 1.289234e+01 9.240759e-01
 1.291856e+01 9.250749e-01
 1.292845e+01 9.260739e-01
 1.295045e+01 9.270729e-01
 1.296283e+01 9.280719e-01
 1.301170e+01 9.290709e-01
 1.304926e+01 9.300699e-01
 1.305752e+01 9.310689e-01
 1.307493e+01 9.320679e-01
 1.308348e+01 9.330669e-01
 1.308646e+01 9.340659e-01
 1.309525e+01 9.350649e-01
 1.310896e+01 9.360639e-01
 1.312998e+01 9.370629e-01
 1.313594e+01 9.380619e-01
 1.316378e+01 9.390609e-01
 1.317772e+01 9.400599e-01
 1.317890e+01 9.410589e-01
 1.320355e+01 9.420579e-01
 1.321012e+01 9.430569e-01
 1.322040e+01 9.440559e-01
 1.324455e+01 9.450549e-01
 1.325453e+01 9.460539e-01
 1.325491e+01 9.470529e-01
 1.325712e+01 9.480519e-01
 1.327129e+01 9.490509e-01
 1.327458e+01 9.500500e-01
 1.329712e+01 9.510490e-01
 1.331416e+01 9.520480e-01
 1.332120e+01 9.530470e-01
 1.332442e+01 9.540460e-01
 1.336263e+01 9.550450e-01
 1.336866e+01 9.560440e-01
 1.340578e+01 9.570430e-01
 1.341468e+01 9.580420e-01
 1.343812e+01 9.590410e-01
 1.346114e+01 9.600400e-01
 1.346993e+01 9.610390e-01
 1.347710e+01 9.620380e-01
 1.350837e+01 9.630370e-01
 1.351185e+01 9.640360e-01
 1.352118e+01 9.650350e-01
 1.356013e+01 9.660340e-01
 1.357986e+01 9.670330e-01
 1.360739e+01 9.680320e-01
 1.364703e+01 9.690310e-01
 1.365256e+01 9.700300e-01
 1.367736e+01 9.710290e-01
 1.368363e+01 9.720280e-01
 1.373730e+01 9.730270e-01
 1.374266e+01 9.740260e-01
 1.375648e+01 9.750250e-01
 1.379332e+01 9.760240e-01
 1.379507e+01 9.770230e-01
 1.381207e+01 9.780220e-01
 1.383012e+01 9.790210e-01
 1.389286e+01 9.800200e-01
 1.395276e+01 9.810190e-01
 1.400850e+01 9.820180e-01
 1.404253e+01 9.830170e-01
 1.411927e+01 9.840160e-01
 1.417942e+01 9.850150e-01
 1.432993e+01 9.860140e-01
 1.435009e+01 9.870130e-01
 1.442560e+01 9.880120e-01
 1.443965e+01 9.890110e-01
 1.448150e+01 9.900100e-01
 1.466137e+01 9.910090e-01
 1.486384e+01 9.920080e-01
 1.489223e+01 9.930070e-01
 1.530032e+01 9.940060e-01
 1.587410e+01 9.950050e-01
 1.600410e+01 9.960040e-01
 1.606306e+01 9.970030e-01
 1.642478e+01 9.980020e-01
 1.677530e+01 9.990010e-01
 

==> nba_data_renamed.csv <==
"","PlayerName","Age","GamesPlayed","TeamWins","TeamLosses","MinutesPlayed","ShotsMade","ShotsAttempted","ShotsPercentage","ThreePTsMade","ThreePTsAttempted","ThreePTsPercentage","FreeThrowsMade","FreeThrowsAttempted","FreeThrowPercentage","OffensiveRebound","DefensiveRebound","TotalRebound","Assist","Turnover","Steal","Block","PersonalFouls","DoubleDouble","TripleDouble","Points","PointsTurnOver","PointsOffRebound","FastBreakPoints","PointsInPaint","OpponentsTOPoints","Opponent2ndPts","OpponentFastBreakPts","OpponentPtsDuringPlay","PlayerBlocked","TimesFouled","Height","Weight","draftRound","draftNumber","MVP","DefensiveMVP"
"1","Aaron Brooks",31,69,36,33,1108,188,469,40.1,66,185,35.7,49,64,76.6,21,80,101,180,82,30,10,132,0,0,491,38,16,41,184,362,287,317,950,33,77,72,161,1,26,FALSE,FALSE
"2","Aaron Gordon",20,78,32,46,1863,274,579,47.3,42,142,29.6,129,193,66.8,154,353,507,128,66,59,55,153,12,0,719,148,175,127,400,607,408,519,1710,34,146,81,220,1,4,FALSE,FALSE
"3","Aaron Harrison",21,21,15,6,93,5,19,26.3,3,10,30,5,12,41.7,4,11,15,2,4,6,0,10,0,0,18,1,3,2,4,40,20,47,88,0,8,78,210,3,61,FALSE,FALSE
"4","Adreian Payne",25,52,18,34,486,53,145,36.6,9,32,28.1,17,26,65.4,20,91,111,29,36,16,11,77,0,0,132,20,16,8,56,207,151,163,534,8,33,82,237,1,15,FALSE,FALSE
"5","Al Horford",30,82,48,34,2631,529,1048,50.5,88,256,34.4,103,129,79.8,148,448,596,263,107,68,121,163,17,0,1249,182,152,114,586,823,710,622,2188,34,118,82,245,1,3,FALSE,FALSE
"6","Al Jefferson",31,47,33,14,1096,245,505,48.5,0,0,0,72,111,64.9,57,244,301,70,34,30,41,117,7,0,562,78,36,15,326,280,259,266,958,36,81,82,289,1,15,FALSE,FALSE
"7","Al-Farouq Aminu",25,82,44,38,2341,299,719,41.6,126,349,36.1,115,156,73.7,98,401,499,138,120,72,53,171,8,0,839,115,117,96,276,818,613,534,2150,35,139,81,215,1,8,FALSE,FALSE
"8","Alan Anderson",33,13,8,5,192,21,59,35.6,12,37,32.4,11,15,73.3,1,26,27,14,2,4,1,25,0,0,65,7,10,9,12,44,37,38,124,3,11,78,220,3,61,FALSE,FALSE
"9","Alan Williams",23,10,3,7,68,10,24,41.7,0,0,0,9,14,64.3,14,24,38,5,6,4,5,15,1,0,29,0,10,0,18,20,19,28,76,3,12,80,260,3,61,FALSE,FALSE
"10","Alec Burks",24,31,13,18,797,137,334,41,32,79,40.5,106,141,75.2,16,93,109,63,51,18,4,71,0,0,412,52,36,51,148,236,175,217,616,27,108,78,214,1,12,FALSE,FALSE
"11","Alex Len",23,78,23,55,1821,264,624,42.3,1,7,14.3,174,239,72.8,178,416,594,97,145,38,62,230,19,0,703,91,142,29,400,777,493,624,1608,60,176,85,260,1,5,FALSE,FALSE
"12","Alex Stepheson",28,8,2,6,72,9,27,33.3,0,0,0,4,12,33.3,19,9,28,2,0,1,5,12,1,0,22,4,14,2,16,20,17,39,60,6,8,82,270,3,61,FALSE,FALSE
"13","Alexis Ajinca",28,59,20,39,861,150,315,47.6,0,1,0,52,62,83.9,75,194,269,31,54,19,36,134,4,0,352,33,68,5,176,249,167,184,682,12,68,86,248,1,20,FALSE,FALSE
"14","Allen Crabbe",24,81,43,38,2105,311,678,45.9,112,285,39.3,98,113,86.7,27,189,216,99,64,63,16,192,0,0,832,161,107,125,172,701,558,491,1748,14,82,78,210,2,31,FALSE,FALSE
"15","Alonzo Gee",29,73,27,46,1632,132,255,51.8,17,60,28.3,44,66,66.7,60,185,245,72,55,63,13,169,0,0,325,96,43,106,216,494,442,390,1530,23,54,78,225,3,61,FALSE,FALSE
"16","Amar'e Stoudemire",33,52,30,22,762,125,221,56.6,0,0,0,50,67,74.6,65,157,222,27,47,18,41,92,2,0,300,47,63,10,210,242,172,215,678,29,74,82,245,1,9,FALSE,FALSE
"17","Amir Johnson",29,79,45,34,1800,249,426,58.5,10,43,23.3,69,121,57,178,327,505,138,94,52,83,214,8,0,577,107,140,80,466,565,528,377,1590,26,117,81,240,2,56,FALSE,FALSE
"18","Anderson Varejao",33,53,41,12,496,53,124,42.7,0,1,0,32,50,64,37,104,141,35,22,16,10,70,0,0,138,12,20,6,78,176,138,121,402,5,65,83,273,2,30,FALSE,FALSE
"19","Andre Drummond",22,81,43,38,2666,552,1060,52.1,2,6,33.3,208,586,35.5,395,803,1198,67,155,119,112,245,66,0,1314,181,426,94,1068,780,575,571,2480,72,404,83,279,1,9,FALSE,FALSE
"20","Andre Iguodala",32,65,59,6,1732,176,368,47.8,54,154,35.1,51,83,61.4,52,211,263,219,79,73,19,102,1,0,457,123,44,115,190,616,507,513,1630,10,90,78,215,1,9,FALSE,FALSE
"21","Andre Miller",40,39,20,19,461,59,106,55.7,2,8,25,24,32,75,12,39,51,87,37,16,0,46,0,0,144,29,7,11,86,167,117,126,362,11,28,75,200,1,8,FALSE,FALSE
"22","Andre Roberson",24,70,48,22,1553,136,274,49.6,32,103,31.1,33,54,61.1,79,172,251,47,35,53,42,133,0,0,337,63,66,85,208,547,451,379,1422,18,44,79,210,1,26,FALSE,FALSE
"23","Andrea Bargnani",30,46,11,35,634,127,279,45.5,3,16,18.8,47,57,82.5,28,69,97,18,26,4,9,61,0,0,304,41,37,10,96,239,137,157,636,14,52,84,245,1,1,FALSE,FALSE
"24","Andrew Bogut",31,70,62,8,1451,175,279,62.7,1,1,100,24,50,48,121,371,492,162,83,33,114,221,5,0,375,42,89,29,342,486,386,403,1230,7,74,84,260,1,1,FALSE,FALSE
"25","Andrew Goudelock",27,8,5,3,50,9,20,45,1,9,11.1,3,4,75,1,1,2,4,7,6,2,4,0,0,22,4,2,0,8,31,32,13,48,0,3,75,200,2,46,FALSE,FALSE
"26","Andrew Nicholson",26,56,22,34,823,146,310,47.1,41,114,36,51,65,78.5,34,167,201,25,41,10,22,69,0,0,384,54,37,11,174,239,222,180,676,8,61,81,250,1,19,FALSE,FALSE
"27","Andrew Wiggins",21,81,29,52,2845,594,1294,45.9,57,190,30,430,565,76.1,105,186,291,164,182,78,46,165,1,0,1675,275,186,209,764,996,767,802,2724,88,394,80,199,1,1,FALSE,FALSE
"28","Anthony Bennett",23,19,12,7,84,8,27,29.6,3,14,21.4,9,10,90,6,17,23,0,4,5,0,8,0,0,28,5,8,0,10,35,6,29,72,2,5,80,245,1,1,FALSE,FALSE
"29","Anthony Brown",23,29,4,25,599,39,126,31,20,70,28.6,17,20,85,9,61,70,19,15,14,5,34,0,0,115,21,17,14,18,178,146,194,570,10,18,79,210,2,34,FALSE,FALSE
"30","Anthony Davis",23,61,24,37,2164,560,1136,49.3,35,108,32.4,326,430,75.8,130,497,627,116,121,78,125,148,36,0,1481,204,195,133,668,654,510,552,1934,54,360,82,253,1,1,FALSE,FALSE
"31","Anthony Morrow",30,68,46,22,926,136,333,40.8,79,204,38.7,29,39,74.4,10,52,62,24,17,22,5,64,0,0,380,55,51,28,54,350,271,264,914,8,30,77,210,3,61,FALSE,FALSE
"32","Anthony Tolliver",31,72,36,36,1341,128,332,38.6,98,272,36,29,47,61.7,39,190,229,52,28,26,16,86,0,0,383,57,44,18,46,346,287,281,1208,13,56,80,240,3,61,FALSE,FALSE
"33","Archie Goodwin",21,57,14,43,1114,176,422,41.7,23,99,23.2,130,193,67.4,27,115,142,118,100,27,13,84,1,0,505,86,48,118,272,496,310,439,1070,45,157,77,200,1,29,FALSE,FALSE
"34","Aron Baynes",29,81,43,38,1233,194,384,50.5,0,2,0,126,165,76.4,140,244,384,51,67,21,52,151,1,0,514,70,119,27,316,392,278,275,1090,26,154,82,260,3,61,FALSE,FALSE
"35","Arron Afflalo",30,71,27,44,2371,354,799,44.3,91,238,38.2,110,131,84,23,243,266,144,82,25,10,142,1,0,909,95,65,80,264,719,635,633,2174,47,123,77,210,1,27,FALSE,FALSE
"36","Austin Rivers",23,67,42,25,1464,226,516,43.8,62,185,33.5,79,116,68.1,22,108,130,99,61,48,9,137,0,0,593,114,43,86,258,520,510,405,1308,32,96,76,200,1,10,FALSE,FALSE
"37","Avery Bradley",25,76,45,31,2536,456,1019,44.7,147,407,36.1,96,123,78,48,172,220,158,109,117,19,164,0,0,1155,277,119,257,354,769,813,564,2260,44,100,74,180,1,19,FALSE,FALSE
"38","Axel Toupane",23,21,9,12,305,25,70,35.7,13,40,32.5,13,17,76.5,8,23,31,15,6,7,6,40,0,0,76,9,2,15,18,113,89,81,300,1,13,79,210,3,61,FALSE,FALSE
"39","Ben McLemore",23,68,28,40,1443,195,455,42.9,67,185,36.2,74,103,71.8,34,114,148,79,99,52,10,140,0,0,531,88,62,132,198,604,370,457,1270,24,89,77,195,1,7,FALSE,FALSE
"40","Beno Udrih",33,44,26,18,708,86,198,43.4,15,44,34.1,18,20,90,8,64,72,116,53,14,1,51,1,0,205,28,14,17,68,219,151,126,560,7,39,75,205,1,28,FALSE,FALSE
"41","Bismack Biyombo",23,82,56,26,1808,156,288,54.2,0,1,0,142,226,62.8,182,473,655,29,71,19,133,225,9,0,454,62,132,20,282,541,432,389,1440,45,182,81,245,1,7,FALSE,FALSE
"42","Blake Griffin",27,35,22,13,1170,301,603,49.9,6,18,33.3,141,194,72.7,51,243,294,170,83,28,17,95,13,0,749,104,83,99,350,344,293,265,984,12,185,82,251,1,1,FALSE,FALSE
"43","Boban Marjanovic",27,54,47,7,508,105,174,60.3,0,0,0,87,114,76.3,73,121,194,21,29,12,23,54,3,0,297,54,100,4,178,179,107,160,412,13,82,87,290,3,61,FALSE,FALSE
"44","Bobby Portis",21,62,29,33,1102,186,436,42.7,16,52,30.8,48,66,72.7,123,214,337,52,54,25,22,100,6,0,436,47,100,48,234,363,301,313,1016,23,66,83,230,1,22,FALSE,FALSE
"45","Bojan Bogdanovic",27,79,21,58,2115,324,749,43.3,129,338,38.2,110,132,83.3,36,219,255,99,115,29,5,119,1,0,887,138,77,163,302,851,515,703,2194,74,114,80,216,2,31,FALSE,FALSE
"46","Boris Diaw",34,76,64,12,1386,202,383,52.7,25,69,36.2,56,76,73.7,58,175,233,176,97,26,21,102,0,0,485,61,42,19,318,427,315,317,1260,16,89,80,250,1,21,FALSE,FALSE
"47","Bradley Beal",23,55,28,27,1708,359,799,44.9,105,271,38.7,135,176,76.7,41,147,188,162,112,54,11,117,0,0,958,138,72,156,346,580,410,457,1470,27,137,77,207,1,3,FALSE,FALSE
"48","Brandan Wright",28,12,6,6,212,35,52,67.3,0,0,0,13,24,54.2,14,29,43,6,10,5,15,21,0,0,83,6,15,6,62,86,61,61,178,1,25,82,210,1,8,FALSE,FALSE
"49","Branden Dawson",23,6,5,1,29,2,5,40,0,0,0,1,1,100,2,2,4,0,0,0,1,2,0,0,5,0,0,3,4,14,12,22,42,2,1,78,225,2,56,FALSE,FALSE
"50","Brandon Bass",31,66,16,50,1342,174,317,54.9,0,2,0,125,148,84.5,104,181,285,74,42,33,55,125,0,0,473,82,83,65,298,433,385,406,1358,35,115,80,250,2,33,FALSE,FALSE
"51","Brandon Jennings",26,48,20,28,867,112,304,36.8,51,155,32.9,57,78,73.1,16,80,96,170,57,29,7,57,1,0,332,42,19,51,76,268,185,222,760,8,65,73,169,1,10,FALSE,FALSE
"52","Brandon Knight",24,52,16,36,1870,371,895,41.5,120,351,34.2,156,183,85.2,36,166,202,263,177,61,20,124,4,1,1018,187,56,171,330,767,495,664,1698,34,204,75,189,1,8,FALSE,FALSE
"53","Brandon Rush",30,72,63,9,1055,111,260,42.7,65,157,41.4,18,28,64.3,21,160,181,57,33,20,23,57,0,0,305,45,22,72,68,400,353,347,1046,9,18,78,220,1,13,FALSE,FALSE
"54","Brian Roberts",30,51,26,25,470,74,165,44.8,15,42,35.7,42,47,89.4,6,35,41,54,23,10,2,35,0,0,205,31,28,23,54,138,103,120,368,7,49,73,173,3,61,FALSE,FALSE
"55","Briante Weber",23,7,3,4,169,14,39,35.9,0,5,0,3,4,75,8,17,25,21,9,9,3,12,0,0,31,5,4,4,14,62,41,63,156,2,8,74,165,3,61,FALSE,FALSE
"56","Brook Lopez",28,73,21,52,2457,591,1157,51.1,2,14,14.3,317,403,78.7,204,369,573,146,175,58,124,215,26,0,1501,153,246,35,890,905,574,731,2300,61,333,84,275,1,10,FALSE,FALSE
"57","Bruno Caboclo",20,6,6,0,43,1,12,8.3,1,7,14.3,0,0,0,1,1,2,1,4,2,1,2,0,0,3,3,0,0,0,13,13,11,44,2,0,81,205,1,20,FALSE,FALSE
"58","Bryce Cotton",23,8,1,7,39,4,10,40,0,3,0,0,0,0,0,0,0,3,5,3,0,2,0,0,8,0,0,0,2,19,17,10,46,0,0,73,165,3,61,FALSE,FALSE
"59","Bryce Dejean-Jones",23,14,8,6,279,28,69,40.6,12,32,37.5,11,21,52.4,8,40,48,15,11,10,2,17,0,0,79,6,8,13,20,74,50,65,272,6,18,78,203,3,61,FALSE,FALSE
"60","CJ McCollum",24,80,44,36,2780,641,1431,44.8,197,472,41.7,187,226,82.7,47,212,259,341,196,97,23,187,2,0,1666,248,121,173,476,916,689,640,2338,91,206,76,200,1,10,FALSE,FALSE
"61","CJ Miles",29,64,34,30,1464,259,634,40.9,142,387,36.7,93,124,75,25,150,175,63,70,53,29,142,0,0,753,138,65,121,162,514,419,385,1306,28,106,78,231,2,34,FALSE,FALSE
"62","CJ Watson",32,33,14,19,656,47,137,34.3,14,48,29.2,34,39,87.2,10,56,66,88,25,19,5,49,0,0,142,32,4,27,36,221,171,163,656,3,40,74,175,3,61,FALSE,FALSE
"63","CJ Wilcox",25,23,15,8,167,26,66,39.4,9,23,39.1,9,12,75,1,11,12,10,2,10,2,15,0,0,70,12,4,11,16,49,57,53,154,2,13,77,195,1,28,FALSE,FALSE
"64","Cameron Bairstow",25,18,4,14,103,13,40,32.5,1,5,20,7,8,87.5,4,24,28,6,4,2,3,19,0,0,34,10,2,2,14,35,27,37,60,5,6,81,250,2,49,FALSE,FALSE
"65","Cameron Payne",21,57,44,13,698,114,278,41,36,111,32.4,19,24,79.2,9,76,85,108,44,36,6,80,0,0,283,38,16,30,88,260,199,219,636,11,28,75,185,1,14,FALSE,FALSE
"66","Carl Landry",32,36,5,31,569,139,250,55.6,6,13,46.2,67,91,73.6,49,97,146,32,22,12,9,69,0,0,351,35,69,10,158,207,177,185,574,16,61,81,248,2,31,FALSE,FALSE
"67","Carmelo Anthony",32,72,32,40,2530,567,1307,43.4,105,310,33.9,334,403,82.9,98,458,556,299,176,62,38,180,22,0,1573,146,194,75,386,801,665,694,2262,76,317,80,240,1,3,FALSE,FALSE
"68","Caron Butler",36,17,2,15,176,25,59,42.4,3,18,16.7,10,12,83.3,5,17,22,10,3,9,1,19,0,0,63,0,8,6,6,71,49,55,162,0,9,79,228,1,10,FALSE,FALSE
"69","Chandler Parsons",27,61,29,32,1799,320,651,49.2,104,251,41.4,93,136,68.4,29,256,285,169,95,46,21,114,3,0,837,132,71,146,354,537,489,605,1582,42,131,82,230,2,38,FALSE,FALSE
"70","Channing Frye",33,70,35,35,1199,152,347,43.8,91,235,38.7,30,35,85.7,35,199,234,71,43,29,28,127,0,0,425,73,53,10,76,386,267,292,956,6,64,83,255,1,8,FALSE,FALSE
"71","Charles Hayes",33,2,1,1,24,1,2,50,0,0,0,2,2,100,0,8,8,2,3,0,0,6,0,0,4,0,0,0,2,13,10,9,30,0,1,78,240,3,61,FALSE,FALSE
"72","Charlie Villanueva",31,62,29,33,665,125,327,38.2,47,172,27.3,22,24,91.7,24,128,152,24,31,18,15,71,0,0,319,40,33,31,134,191,158,220,596,12,16,83,232,1,7,FALSE,FALSE
"73","Chase Budinger",28,66,29,37,930,104,239,43.5,24,86,27.9,39,56,69.6,43,107,150,64,44,32,10,62,0,0,271,52,59,65,138,330,261,262,880,12,47,79,209,2,44,FALSE,FALSE
"74","Chris Andersen",37,27,11,16,403,38,72,52.8,4,14,28.6,25,36,69.4,36,62,98,12,9,15,13,29,0,0,105,16,26,14,62,117,111,116,336,6,35,82,245,3,61,FALSE,FALSE
"75","Chris Bosh",32,53,29,24,1778,358,767,46.7,81,222,36.5,213,268,79.5,48,342,390,128,78,36,34,101,15,0,1010,132,100,32,296,556,481,355,1422,32,205,83,235,1,4,FALSE,FALSE
"76","Chris Copeland",32,24,10,14,156,17,51,33.3,10,36,27.8,6,7,85.7,1,9,10,11,6,2,0,17,0,0,50,7,7,2,14,67,44,38,134,2,7,81,239,3,61,FALSE,FALSE
"77","Chris Johnson",26,70,38,32,857,72,194,37.1,27,99,27.3,34,42,81,27,105,132,45,40,32,20,100,0,0,205,46,29,37,68,278,212,181,674,14,29,78,206,3,61,FALSE,FALSE
"78","Chris Kaman",34,16,11,5,112,20,43,46.5,1,4,25,3,3,100,7,17,24,11,8,1,1,15,0,0,44,5,8,0,20,43,23,24,80,2,3,84,265,1,6,FALSE,FALSE
"79","Chris McCullough",21,24,7,17,362,44,109,40.4,13,34,38.2,11,23,47.8,25,43,68,9,15,28,12,39,0,0,112,27,24,12,40,163,118,115,406,9,17,83,200,1,29,FALSE,FALSE
"80","Chris Paul",31,74,50,24,2420,515,1114,46.2,122,329,37.1,294,328,89.6,39,271,310,738,194,152,13,185,38,0,1446,263,102,164,366,661,597,562,2002,29,295,72,175,1,4,FALSE,FALSE
"81","Christian Wood",20,17,0,17,145,22,53,41.5,4,11,36.4,13,21,61.9,13,25,38,3,2,5,7,11,0,0,61,20,11,7,32,51,64,60,148,10,20,83,220,3,61,FALSE,FALSE
"82","Cleanthony Early",25,17,6,11,154,12,40,30,4,15,26.7,3,4,75,4,22,26,6,9,2,3,16,0,0,31,2,4,10,12,42,38,38,126,4,4,80,210,2,34,FALSE,FALSE
"83","Cliff Alexander",20,8,3,5,36,5,10,50,0,0,0,0,0,0,2,4,6,0,1,1,2,1,0,0,10,2,4,0,8,10,12,8,24,1,0,80,240,3,61,FALSE,FALSE
"84","Clint Capela",22,77,39,38,1471,231,397,58.2,0,1,0,80,211,37.9,194,300,494,47,60,59,92,190,10,0,542,90,169,53,460,577,426,416,1316,46,148,82,240,1,25,FALSE,FALSE
"85","Cody Zeller",23,73,42,31,1774,231,437,52.9,1,10,10,175,232,75.4,138,317,455,71,68,57,63,204,5,0,638,106,115,74,422,528,410,439,1416,60,184,84,240,1,4,FALSE,FALSE
"86","Cole Aldrich",27,60,41,19,800,134,225,59.6,0,0,0,60,84,71.4,86,202,288,50,64,47,68,139,3,0,328,48,61,6,264,264,261,209,696,18,74,83,250,1,11,FALSE,FALSE
"87","Corey Brewer",30,82,41,41,1669,212,552,38.4,61,224,27.2,105,140,75,42,157,199,109,78,84,19,168,0,0,590,127,48,200,276,688,541,482,1520,27,138,81,186,1,7,FALSE,FALSE
"88","Cory Jefferson",25,8,2,6,50,9,22,40.9,0,1,0,4,6,66.7,6,10,16,0,0,0,1,8,0,0,22,0,6,2,16,21,12,25,52,3,4,81,218,2,60,FALSE,FALSE
"89","Cory Joseph",24,80,54,26,2046,257,585,43.9,30,110,27.3,133,174,76.4,38,171,209,250,102,63,20,131,0,0,677,118,35,77,330,533,495,440,1630,46,160,75,190,1,29,FALSE,FALSE
"90","Coty Clarke",23,3,0,3,6,2,4,50,2,2,100,0,0,0,0,1,1,0,1,0,0,0,0,0,6,0,0,0,0,2,0,2,6,0,0,79,225,3,61,FALSE,FALSE
"91","Courtney Lee",30,79,49,30,2334,290,639,45.4,82,217,37.8,99,118,83.9,29,176,205,136,72,85,28,134,0,0,761,145,41,126,220,682,565,715,1988,27,74,77,200,1,22,FALSE,FALSE
"92","Cristiano Felicio",23,31,14,17,321,40,72,55.6,0,4,0,25,35,71.4,30,72,102,26,13,6,13,31,0,0,105,24,20,10,60,108,75,86,258,5,22,82,275,3,61,FALSE,FALSE
"93","D'Angelo Russell",20,80,17,63,2259,392,956,41,130,370,35.1,140,190,73.7,47,227,274,266,196,93,13,142,1,0,1054,130,92,159,354,824,669,872,2286,50,174,77,195,1,2,FALSE,FALSE
"94","D.J. Augustin",28,62,35,27,1178,148,350,42.3,68,168,40.5,103,128,80.5,8,87,95,198,84,38,4,85,2,0,467,68,35,68,124,446,332,340,1130,32,135,72,183,1,9,FALSE,FALSE
"95","Dahntay Jones",35,1,0,1,42,6,14,42.9,1,2,50,0,0,0,1,4,5,2,0,1,2,6,0,0,13,2,4,0,4,14,15,7,24,2,1,78,225,1,20,FALSE,FALSE
"96","Damian Lillard",25,75,40,35,2676,618,1474,41.9,229,610,37.5,414,464,89.2,45,257,302,512,242,65,28,165,15,0,1879,207,155,151,532,915,692,644,2440,93,383,75,195,1,6,FALSE,FALSE
"97","Damien Inglis",21,20,5,15,156,13,37,35.1,3,13,23.1,7,8,87.5,2,29,31,10,11,6,3,11,0,0,36,12,5,10,18,68,37,22,154,3,7,80,246,2,31,FALSE,FALSE
"98","Damjan Rudez",30,33,9,24,277,25,62,40.3,17,50,34,8,8,100,5,15,20,11,13,3,1,33,0,0,75,13,13,6,16,121,67,82,252,4,6,81,230,3,61,FALSE,FALSE
"99","Danilo Gallinari",27,53,22,31,1839,287,700,41,87,239,36.4,375,432,86.8,52,229,281,135,77,42,19,87,3,0,1036,138,125,119,252,625,438,501,1656,49,334,82,225,1,6,FALSE,FALSE
"100","Danny Green",29,79,65,14,2062,211,561,37.6,116,349,33.2,34,46,73.9,48,255,303,141,75,79,64,141,0,0,572,107,73,122,136,528,448,479,1638,21,63,78,215,2,46,FALSE,FALSE
"101","Dante Cunningham",29,80,28,52,1971,186,412,45.1,55,174,31.6,57,82,69.5,57,179,236,77,41,42,33,173,0,0,484,85,39,93,194,624,389,437,1796,24,63,80,230,2,33,FALSE,FALSE
"102","Darrell Arthur",28,70,26,44,1516,221,489,45.2,45,117,38.5,40,53,75.5,86,207,293,96,66,53,48,185,2,0,527,73,81,45,152,540,416,431,1248,21,52,81,235,1,27,FALSE,FALSE
"103","Darren Collison",28,74,29,45,2219,377,776,48.6,87,217,40.1,194,226,85.8,28,141,169,318,130,77,4,142,4,0,1035,240,56,298,370,755,629,632,2006,59,168,72,175,1,21,FALSE,FALSE
"104","Darrun Hilliard",23,38,17,21,383,52,131,39.7,19,50,38,29,40,72.5,5,40,45,27,19,9,1,28,0,0,152,31,14,8,38,112,99,75,310,4,29,78,205,2,38,FALSE,FALSE
"105","David Lee",33,55,27,28,903,178,335,53.1,0,1,0,71,93,76.3,101,204,305,84,66,22,28,114,4,0,427,64,86,36,324,336,246,261,766,42,73,81,245,1,30,FALSE,FALSE
"106","David West",35,78,63,15,1404,244,448,54.5,3,7,42.9,63,80,78.8,72,237,309,143,68,44,55,142,1,0,554,74,85,18,270,387,317,338,1160,27,96,81,250,1,18,FALSE,FALSE
"107","DeAndre Jordan",27,77,51,26,2598,357,508,70.3,0,1,0,266,619,43,267,792,1059,90,107,51,177,207,49,0,980,134,198,87,712,721,691,640,2162,20,465,83,265,2,35,FALSE,FALSE
"108","DeJuan Blair",27,29,12,17,218,28,68,41.2,0,1,0,5,13,38.5,20,37,57,11,15,8,2,53,0,0,61,10,7,10,42,62,49,50,208,4,20,79,270,2,37,FALSE,FALSE
"109","DeMar DeRozan",26,78,53,25,2804,614,1377,44.6,47,139,33.8,555,653,85,64,285,349,315,175,81,21,167,3,0,1830,240,112,140,712,862,690,667,2382,97,432,79,220,1,9,FALSE,FALSE
"110","DeMarcus Cousins",25,65,29,36,2246,601,1332,45.1,70,210,33.3,476,663,71.8,158,589,747,214,249,101,92,236,47,1,1748,223,235,136,874,860,613,680,1984,119,577,83,270,1,5,FALSE,FALSE
"111","DeMarre Carroll",29,26,16,10,786,105,270,38.9,46,118,39,30,50,60,31,91,122,27,28,44,6,63,0,0,286,70,44,52,104,249,158,212,624,18,45,80,212,1,27,FALSE,FALSE
"112","Delon Wright",24,27,19,8,229,36,80,45,5,13,38.5,26,35,74.3,8,29,37,31,16,8,3,7,0,0,103,7,4,20,56,69,62,42,184,8,22,77,190,1,20,FALSE,FALSE
"113","Dennis Schroder",22,80,47,33,1621,329,781,42.1,77,239,32.2,144,182,79.1,25,179,204,349,183,70,9,138,2,0,879,153,60,86,356,504,432,350,1296,69,177,73,172,1,17,FALSE,FALSE
"114","Deron Williams",32,65,31,34,2106,321,775,41.4,97,282,34.4,179,206,86.9,19,171,190,378,150,61,14,155,4,0,918,142,54,115,280,669,569,642,1782,39,177,75,200,1,3,FALSE,FALSE
"115","Derrick Favors",24,62,30,32,1983,418,811,51.5,0,4,0,180,254,70.9,169,334,503,94,104,74,91,150,19,0,1016,114,188,19,640,646,421,519,1628,63,200,82,265,1,3,FALSE,FALSE
"116","Derrick Rose",27,66,32,34,2097,447,1048,42.7,44,150,29.3,142,179,79.3,46,179,225,311,175,44,14,84,1,0,1080,126,69,121,510,687,655,601,2034,76,153,75,190,1,1,FALSE,FALSE
"117","Derrick Williams",25,80,32,48,1435,254,565,45,44,150,29.3,194,256,75.8,47,249,296,75,61,29,9,69,4,0,746,115,82,128,322,436,381,398,1348,37,175,80,240,1,2,FALSE,FALSE
"118","Devin Booker",19,76,20,56,2108,367,867,42.3,99,289,34.3,215,256,84,27,160,187,200,160,44,20,225,3,0,1048,182,77,220,330,907,611,766,1932,64,243,78,206,1,13,FALSE,FALSE
"119","Devin Harris",33,64,35,29,1280,167,374,44.7,52,158,32.9,101,140,72.1,18,120,138,118,66,60,13,124,0,0,487,98,40,105,186,416,367,439,1066,17,141,75,185,1,5,FALSE,FALSE
"120","Devyn Marble",23,28,12,16,249,21,71,29.6,8,32,25,10,24,41.7,6,32,38,12,7,13,1,25,0,0,60,7,6,11,22,53,70,52,220,3,17,78,200,2,56,FALSE,FALSE
"121","Dewayne Dedmon",26,58,21,37,705,99,177,55.9,0,0,0,57,76,75,67,161,228,13,32,22,46,109,1,0,255,47,57,17,180,273,191,171,676,15,62,84,245,3,61,FALSE,FALSE
"122","Dion Waiters",24,78,53,25,2152,282,706,39.9,86,240,35.8,112,157,71.3,36,166,202,154,120,81,15,143,0,0,762,134,68,117,252,820,633,606,2050,34,128,76,220,1,4,FALSE,FALSE
"123","Dirk Nowitzki",38,75,38,37,2363,498,1112,44.8,126,342,36.8,250,280,89.3,52,437,489,132,84,52,52,161,10,0,1372,190,136,86,220,691,650,761,1874,14,302,84,245,1,9,TRUE,FALSE
"124","Donald Sloan",28,61,13,48,1318,154,350,44,38,99,38.4,78,104,75,17,156,173,268,80,32,4,73,3,0,424,56,27,78,184,440,343,384,1340,24,97,75,205,3,61,FALSE,FALSE
"125","Donatas Motiejunas",25,37,19,18,547,90,205,43.9,16,57,28.1,34,53,64.2,37,72,109,41,44,17,5,69,0,0,230,32,36,16,130,236,173,209,550,9,67,84,222,1,20,FALSE,FALSE
"126","Doug McDermott",24,81,41,40,1861,291,644,45.2,110,259,42.5,72,84,85.7,37,158,195,59,53,14,6,127,0,0,764,115,96,93,244,652,528,558,1676,33,66,80,225,1,11,FALSE,FALSE
"127","Draymond Green",26,81,73,8,2808,401,819,49,100,258,38.8,229,329,69.6,134,635,769,598,259,119,113,240,33,13,1131,140,137,205,580,935,762,833,2530,55,310,79,230,2,35,FALSE,FALSE
"128","Drew Gooden",34,30,18,12,305,33,103,32,7,41,17.1,9,14,64.3,28,57,85,13,13,8,11,40,2,0,82,8,27,6,36,92,95,110,292,6,19,82,250,1,4,FALSE,FALSE
"129","Duje Dukan",24,1,0,1,24,2,10,20,2,5,40,0,0,0,2,2,4,1,0,1,0,2,0,0,6,3,0,0,0,6,9,12,30,0,0,81,220,3,61,FALSE,FALSE
"130","Dwight Howard",30,71,34,37,2280,372,600,62,0,6,0,232,474,48.9,238,597,835,98,166,69,113,219,38,0,976,136,213,71,728,963,668,647,2024,48,385,83,265,1,1,FALSE,TRUE
"131","Dwight Powell",24,69,35,34,992,146,296,49.3,2,16,12.5,105,142,73.9,84,189,273,44,40,36,24,118,3,0,399,63,60,32,224,320,257,324,874,20,116,83,240,2,45,FALSE,FALSE
"132","Dwyane Wade",34,74,43,31,2258,540,1183,45.6,7,44,15.9,322,406,79.3,82,220,302,344,203,79,42,116,2,0,1409,219,153,181,718,783,620,577,2076,42,274,76,220,1,5,FALSE,FALSE
"133","E'Twaun Moore",27,59,29,30,1263,187,389,48.1,47,104,45.2,22,35,62.9,19,114,133,99,53,37,18,103,0,0,443,76,47,58,198,435,388,387,1194,25,41,76,191,2,55,FALSE,FALSE
"134","Ed Davis",27,81,43,38,1684,206,337,61.1,0,0,0,114,204,55.9,224,375,599,88,64,57,72,202,9,0,526,46,200,12,406,539,446,402,1318,25,155,82,240,1,13,FALSE,FALSE
"135","Edy Tavares",24,11,7,4,73,11,19,57.9,0,0,0,3,8,37.5,7,14,21,3,5,1,6,8,0,0,25,9,11,4,20,43,15,20,66,2,4,87,260,2,43,FALSE,FALSE
"136","Elfrid Payton",22,73,32,41,2145,318,730,43.6,30,92,32.6,112,190,58.9,77,184,261,467,177,89,20,159,14,1,778,123,92,114,482,718,503,610,1980,87,168,76,185,1,10,FALSE,FALSE
"137","Elijah Millsap",28,20,9,11,173,11,39,28.2,1,12,8.3,13,18,72.2,6,29,35,19,9,7,3,33,0,0,36,9,4,6,20,49,44,41,114,4,15,78,225,3,61,FALSE,FALSE
"138","Elliot Williams",27,5,4,1,45,2,10,20,1,4,25,3,4,75,1,3,4,4,1,0,0,2,0,0,8,0,0,0,0,10,7,9,30,0,5,77,190,1,22,FALSE,FALSE
"139","Elton Brand",37,17,2,15,225,31,72,43.1,0,1,0,8,9,88.9,9,54,63,18,11,9,8,32,1,0,70,10,12,5,36,66,62,65,204,2,17,81,254,1,1,FALSE,FALSE
"140","Emmanuel Mudiay",20,68,29,39,2068,329,905,36.4,74,232,31.9,140,209,67,32,200,232,372,217,65,35,141,4,0,872,125,66,123,354,725,489,576,1838,84,156,77,200,1,7,FALSE,FALSE
"141","Enes Kanter",24,82,55,27,1721,414,719,57.6,10,21,47.6,200,251,79.7,249,415,664,33,115,26,33,166,25,0,1038,145,302,106,692,670,493,461,1664,79,208,83,245,1,3,FALSE,FALSE
"142","Eric Bledsoe",26,31,12,19,1059,223,492,45.3,48,129,37.2,138,172,80.2,18,107,125,190,110,63,19,75,3,0,632,123,42,123,236,397,284,341,960,25,149,73,190,1,18,FALSE,FALSE
"143","Eric Gordon",27,45,14,31,1481,231,552,41.8,113,294,38.4,111,125,88.8,10,89,99,121,73,43,14,98,0,0,686,105,49,105,176,474,371,393,1268,30,113,76,215,1,7,FALSE,FALSE
"144","Eric Moreland",24,8,1,7,48,3,6,50,0,0,0,2,4,50,3,8,11,1,3,0,4,4,0,0,8,0,0,4,6,14,26,18,38,2,3,82,238,3,61,FALSE,FALSE
"145","Erick Green",25,9,6,3,42,5,13,38.5,1,5,20,2,2,100,3,3,6,3,0,1,0,4,0,0,13,2,0,2,4,14,6,10,38,0,2,76,185,2,46,FALSE,FALSE
"146","Ersan Ilyasova",29,74,35,39,1880,280,661,42.4,96,259,37.1,111,154,72.1,144,259,403,67,71,52,33,171,4,0,767,112,142,72,270,651,438,491,1854,41,177,82,235,2,36,FALSE,FALSE
"147","Evan Fournier",23,79,33,46,2566,429,929,46.2,156,390,40,199,238,83.6,33,192,225,214,133,96,2,214,0,0,1213,250,112,186,462,886,609,743,2350,70,213,79,205,1,20,FALSE,FALSE
"148","Evan Turner",27,81,47,34,2271,343,753,45.6,20,83,24.1,148,179,82.7,50,347,397,359,169,80,28,139,4,0,854,146,71,110,412,753,597,499,2042,43,159,79,220,1,2,FALSE,FALSE
"149","Festus Ezeli",26,46,42,4,770,125,228,54.8,0,0,0,70,132,53,91,166,257,32,38,18,50,94,6,0,320,28,53,32,248,281,171,235,728,20,110,83,265,1,30,FALSE,FALSE
"150","Frank Kaminsky",23,81,47,34,1708,215,525,41,68,202,33.7,108,148,73,69,266,335,98,58,38,43,126,1,0,606,65,108,35,264,507,403,461,1390,48,109,84,240,1,9,FALSE,FALSE
"151","Garrett Temple",30,80,40,40,1951,201,505,39.8,89,258,34.5,91,125,72.8,36,176,212,140,64,69,18,195,0,0,582,122,60,191,172,591,455,464,1600,35,135,78,195,3,61,FALSE,FALSE
"152","Gary Harris",21,76,31,45,2439,359,765,46.9,105,297,35.4,109,133,82,54,166,220,147,98,97,18,143,0,0,932,185,74,215,392,854,592,653,2250,46,100,76,210,1,19,FALSE,FALSE
"153","Gary Neal",31,40,18,22,807,151,325,46.5,41,100,41,47,55,85.5,11,72,83,47,29,20,1,55,0,0,390,63,22,40,98,269,215,220,730,11,42,76,210,3,61,FALSE,FALSE
"154","George Hill",30,74,41,33,2524,326,739,44.1,128,314,40.8,114,150,76,58,240,298,259,101,83,17,149,0,0,894,206,95,154,274,811,644,571,2098,33,195,75,188,1,26,FALSE,FALSE
"155","Gerald Green",30,69,40,29,1557,230,587,39.2,84,260,32.3,72,92,78.3,25,138,163,56,46,38,19,123,0,0,616,84,39,88,150,486,418,289,1320,19,79,79,205,1,18,FALSE,FALSE
"156","Gerald Henderson",28,72,39,33,1431,232,529,43.9,48,136,35.3,112,146,76.7,30,181,211,75,68,39,19,87,0,0,624,85,63,64,164,477,379,325,1132,18,133,77,215,1,12,FALSE,FALSE
"157","Giannis Antetokounmpo",21,80,32,48,2823,513,1013,50.6,28,109,25.7,296,409,72.4,113,499,612,345,208,94,113,258,21,5,1350,313,165,319,836,996,840,743,2564,62,331,83,222,1,15,FALSE,FALSE
"158","Glenn Robinson",22,45,24,21,508,65,151,43,14,37,37.8,27,39,69.2,12,56,68,26,18,17,9,21,0,0,171,49,19,38,78,172,115,163,454,14,35,79,222,2,40,FALSE,FALSE
"159","Goran Dragic",30,72,44,28,2363,417,875,47.7,64,205,31.2,120,165,72.7,54,223,277,419,185,71,17,188,5,0,1018,186,67,211,518,731,677,550,2114,40,184,75,190,2,45,FALSE,FALSE
"160","Gordon Hayward",26,80,38,42,2893,521,1202,43.3,143,410,34.9,393,477,82.4,61,336,397,296,202,95,27,183,4,0,1578,319,140,219,538,951,688,723,2388,57,377,80,226,1,9,FALSE,FALSE
"161","Gorgui Dieng",26,82,29,53,2220,308,579,53.2,6,20,30,205,248,82.7,157,428,585,143,140,94,96,219,15,0,827,131,136,67,428,789,595,597,2062,51,208,83,241,1,21,FALSE,FALSE
"162","Greg Monroe",26,79,32,47,2314,491,941,52.2,0,1,0,228,308,74,218,478,696,178,129,72,67,163,32,0,1210,183,259,51,872,816,688,641,2150,98,253,83,265,1,7,FALSE,FALSE
"163","Greg Smith",25,18,8,10,192,18,32,56.3,0,0,0,7,17,41.2,12,30,42,6,7,4,1,28,0,0,43,6,5,2,36,85,37,67,210,8,14,82,250,3,61,FALSE,FALSE
"164","Greivis Vasquez",29,23,9,14,460,45,138,32.6,18,73,24.7,22,26,84.6,5,42,47,91,40,10,0,42,0,0,130,20,14,12,36,192,121,132,440,8,28,78,217,1,28,FALSE,FALSE
"165","Harrison Barnes",24,66,59,7,2042,295,633,46.6,82,214,38.3,102,134,76.1,77,248,325,117,57,41,10,136,1,0,774,129,87,120,262,640,560,563,1914,36,132,80,225,1,7,FALSE,FALSE
"166","Hassan Whiteside",27,73,42,31,2125,413,682,60.6,0,0,0,214,329,65,238,627,865,29,137,44,269,201,41,3,1040,119,289,26,728,686,628,448,1886,41,275,84,265,2,33,FALSE,FALSE
"167","Henry Sims",26,14,2,12,263,33,77,42.9,0,0,0,25,30,83.3,21,51,72,9,12,9,14,37,0,0,91,13,16,5,42,105,75,88,322,1,21,82,248,3,61,FALSE,FALSE
"168","Hollis Thompson",25,77,10,67,2154,270,680,39.7,149,392,38,69,96,71.9,54,218,272,99,76,36,24,187,0,0,758,106,62,84,162,910,713,750,2058,17,88,80,206,3,61,FALSE,FALSE
"169","Ian Clark",25,66,59,7,578,89,202,44.1,30,84,35.7,28,34,82.4,13,55,68,64,43,17,13,58,0,0,236,40,33,30,86,240,187,223,576,11,22,75,175,3,61,FALSE,FALSE
"170","Ian Mahinmi",29,71,41,30,1816,264,448,58.9,0,0,0,132,225,58.7,138,369,507,104,100,65,75,220,9,0,660,112,102,39,500,599,423,426,1474,41,173,83,250,1,28,FALSE,FALSE
"171","Iman Shumpert",26,54,39,15,1316,114,305,37.4,43,146,29.5,40,51,78.4,32,171,203,92,57,54,19,119,1,0,311,53,18,50,82,413,298,306,1070,16,60,77,220,1,17,FALSE,FALSE
"172","Isaiah Canaan",25,77,10,67,1966,260,722,36,176,485,36.3,150,180,83.3,20,154,174,137,91,56,12,133,0,0,846,159,67,124,128,784,611,689,1878,39,131,72,201,2,34,FALSE,FALSE
"173","Isaiah Thomas",27,82,48,34,2644,591,1382,42.8,167,465,35.9,474,544,87.1,46,197,243,509,220,91,9,167,7,0,1823,303,143,421,696,796,805,578,2376,109,452,50,185,2,60,FALSE,FALSE
"174","Ish Smith",27,77,16,61,2239,397,967,41.1,56,170,32.9,122,176,69.3,43,262,305,502,175,88,24,133,12,0,972,145,71,162,496,825,698,708,2146,54,170,72,175,3,61,FALSE,FALSE
"175","JJ Hickson",27,35,17,18,437,80,155,51.6,0,1,0,46,103,44.7,39,93,132,23,25,15,14,47,2,0,206,24,45,28,150,148,131,134,386,15,63,81,242,1,19,FALSE,FALSE
"176","JJ O'Brien",24,2,2,0,6,0,1,0,0,0,0,0,0,0,0,1,1,0,0,1,0,1,0,0,0,0,0,0,0,4,4,4,4,0,0,79,220,3,61,FALSE,FALSE
"177","JJ Redick",32,75,50,25,2097,422,880,48,200,421,47.5,182,205,88.8,10,129,139,106,78,42,5,135,0,0,1226,184,84,139,134,547,525,487,1764,21,193,76,190,1,11,FALSE,FALSE
"178","JR Smith",30,77,53,24,2362,353,850,41.5,204,510,40,45,71,63.4,43,174,217,130,59,81,21,204,1,0,955,130,123,70,168,749,566,577,2086,20,98,78,225,1,18,FALSE,FALSE
"179","JaKarr Sampson",23,73,18,55,1160,140,317,44.2,14,63,22.2,80,122,65.6,46,144,190,46,70,23,33,142,0,0,374,68,55,61,236,446,312,354,1060,32,85,81,214,3,61,FALSE,FALSE
"180","JaMychal Green",26,78,39,39,1446,230,495,46.5,15,45,33.3,103,137,75.2,139,234,373,67,83,46,33,189,7,0,578,113,142,71,316,477,321,420,1114,48,111,81,227,3,61,FALSE,FALSE
"181","JaVale McGee",28,34,15,19,370,77,134,57.5,0,1,0,18,36,50,53,80,133,3,21,5,26,49,1,0,172,24,36,9,140,104,124,117,306,10,38,84,270,1,18,FALSE,FALSE
"182","Jabari Parker",21,76,32,44,2408,443,899,49.3,9,35,25.7,175,228,76.8,123,272,395,130,116,69,29,154,6,0,1070,218,125,193,664,885,730,674,2260,77,171,80,250,1,2,FALSE,FALSE
"183","Jae Crowder",25,73,43,30,2308,360,813,44.3,122,363,33.6,196,239,82,70,303,373,135,83,126,35,198,5,0,1038,237,125,192,340,643,746,468,2056,20,183,78,235,2,34,FALSE,FALSE
"184","Jahlil Okafor",20,53,6,47,1591,397,781,50.8,1,6,16.7,133,194,68.6,122,251,373,65,124,22,61,140,11,0,928,141,159,49,662,725,457,589,1498,68,163,83,275,1,3,FALSE,FALSE
"185","Jamal Crawford",36,79,51,28,2126,379,939,40.4,117,344,34,245,271,90.4,20,125,145,183,113,52,12,122,0,0,1120,189,74,126,266,699,656,562,1800,26,220,77,195,1,8,FALSE,FALSE
"186","Jameer Nelson",34,39,12,27,1036,113,307,36.8,43,144,29.9,30,35,85.7,19,96,115,190,66,25,5,100,0,0,299,37,17,29,76,330,246,253,866,11,54,72,190,1,20,FALSE,FALSE
"187","James Anderson",27,51,19,32,721,67,178,37.6,23,86,26.7,22,29,75.9,13,73,86,41,42,21,14,54,0,0,179,37,20,32,78,281,254,229,650,11,30,78,213,1,20,FALSE,FALSE
"188","James Ennis",25,22,11,11,329,54,113,47.8,26,58,44.8,25,34,73.5,21,21,42,21,19,16,5,28,0,0,159,31,27,36,52,140,95,69,288,5,32,79,210,2,50,FALSE,FALSE
"189","James Harden",26,82,41,41,3125,710,1617,43.9,236,657,35.9,720,837,86,63,438,501,612,374,139,51,229,23,3,2376,395,170,460,692,1257,925,956,2848,95,555,77,220,1,3,FALSE,FALSE
"190","James Johnson",29,57,35,22,926,114,240,47.5,20,66,30.3,39,68,57.4,28,98,126,67,54,29,33,84,0,0,287,46,37,33,174,269,217,217,830,13,54,81,250,1,16,FALSE,FALSE
"191","James Jones",35,48,33,15,463,58,142,40.8,41,104,39.4,21,26,80.8,8,42,50,14,13,11,10,50,0,0,178,23,18,3,12,142,125,87,380,3,26,80,218,2,49,FALSE,FALSE
"192","James Michael McAdoo",23,41,37,4,262,45,84,53.6,1,2,50,26,49,53.1,30,28,58,17,16,10,8,39,0,0,117,20,30,30,82,125,70,105,250,15,31,81,240,3,61,FALSE,FALSE
"193","James Young",20,29,12,17,199,11,36,30.6,6,26,23.1,1,4,25,4,22,26,9,5,6,1,17,0,0,29,7,3,4,8,50,37,49,178,2,3,78,215,1,17,FALSE,FALSE
"194","Jared Cunningham",25,44,31,13,410,36,105,34.3,12,39,30.8,36,55,65.5,3,35,38,20,21,14,2,41,0,0,120,27,21,30,44,183,97,77,348,17,46,76,195,1,24,FALSE,FALSE
"195","Jared Dudley",30,81,40,41,2098,233,487,47.8,100,238,42,72,98,73.5,54,232,286,171,80,75,18,190,0,0,638,111,70,79,106,662,506,498,1802,6,107,79,225,1,22,FALSE,FALSE
"196","Jared Sullinger",24,81,47,34,1915,351,806,43.5,29,103,28.2,103,161,64,194,479,673,187,102,75,47,209,25,0,834,91,205,22,410,566,594,409,1702,50,163,81,260,1,21,FALSE,FALSE
"197","Jarell Eddie",24,26,13,13,147,20,65,30.8,15,47,31.9,8,8,100,2,21,23,5,1,5,1,5,0,0,63,9,6,6,2,53,39,48,122,3,5,79,218,3,61,FALSE,FALSE
"198","Jarell Martin",22,27,10,17,380,54,116,46.6,0,2,0,45,62,72.6,39,47,86,15,19,8,7,58,0,0,153,18,39,13,76,134,89,120,294,15,42,82,239,1,25,FALSE,FALSE
"199","Jarnell Stokes",22,7,1,6,19,3,5,60,0,0,0,1,2,50,1,3,4,1,0,1,0,1,0,0,7,0,2,3,6,7,0,9,12,0,1,81,263,2,35,FALSE,FALSE
"200","Jarrett Jack",32,32,10,22,1027,140,358,39.1,31,102,30.4,100,112,89.3,9,127,136,236,94,34,7,77,6,0,411,53,24,41,110,390,247,321,952,23,83,75,200,1,22,FALSE,FALSE
"201","Jason Smith",30,76,33,43,1181,244,503,48.5,4,16,25,54,67,80.6,53,166,219,62,57,33,65,163,1,0,546,67,55,20,118,372,259,300,1034,21,78,84,240,1,20,FALSE,FALSE
"202","Jason Terry",38,72,37,35,1258,151,376,40.2,93,261,35.6,27,33,81.8,14,65,79,103,49,47,9,91,0,0,422,60,39,62,82,514,370,370,1154,4,32,74,185,1,10,FALSE,FALSE
"203","Jason Thompson",29,47,38,9,471,52,108,48.1,5,15,33.3,38,54,70.4,32,102,134,29,15,12,20,80,0,0,147,20,32,9,80,137,128,155,432,8,39,83,250,1,12,FALSE,FALSE
"204","Jeff Ayres",29,17,11,6,107,12,23,52.2,0,1,0,6,6,100,4,18,22,5,6,0,3,18,0,0,30,4,8,2,14,37,49,35,114,3,7,81,250,2,31,FALSE,FALSE
"205","Jeff Green",29,80,48,32,2253,354,824,43,67,213,31.5,164,220,74.5,74,258,332,138,93,58,40,164,1,0,939,158,98,144,444,661,606,589,1826,56,182,81,235,1,5,FALSE,FALSE
"206","Jeff Teague",28,79,47,32,2255,434,988,43.9,110,274,40.1,261,312,83.7,33,181,214,470,218,97,24,167,4,0,1239,207,69,204,550,759,645,614,1990,88,249,74,186,1,19,FALSE,FALSE
"207","Jeff Withey",26,51,25,26,658,87,162,53.7,0,2,0,43,59,72.9,56,117,173,20,28,21,53,75,2,0,217,25,50,10,156,176,153,127,512,16,49,84,231,2,39,FALSE,FALSE
"208","Jerami Grant",22,77,9,68,2066,251,599,41.9,35,146,24,212,322,65.8,99,262,361,135,110,54,127,215,3,0,749,137,74,122,412,880,635,694,1942,76,284,80,210,2,39,FALSE,FALSE
"209","Jeremy Evans",28,30,16,14,251,26,48,54.2,4,16,25,15,21,71.4,11,43,54,2,7,6,9,19,0,0,71,11,13,4,40,104,64,70,194,2,20,81,200,2,55,FALSE,FALSE
"210","Jeremy Lamb",24,66,40,26,1227,230,510,45.1,56,181,30.9,64,88,72.7,44,208,252,77,50,42,30,105,1,0,580,137,62,71,240,339,285,299,906,20,85,77,185,1,12,FALSE,FALSE
"211","Jeremy Lin",27,78,47,31,2048,300,728,41.2,76,226,33.6,238,292,81.5,42,211,253,235,150,58,42,165,1,0,914,121,64,120,334,611,487,546,1654,65,311,75,200,3,61,FALSE,FALSE
"212","Jerian Grant",23,76,29,47,1265,154,391,39.4,22,100,22,96,123,78,23,120,143,177,87,50,10,97,0,0,426,60,22,67,194,403,352,283,1132,29,112,76,195,1,19,FALSE,FALSE
"213","Jerryd Bayless",27,52,21,31,1505,185,437,42.3,101,231,43.7,70,90,77.8,21,120,141,163,73,47,11,111,1,0,541,88,49,75,100,568,442,421,1374,20,88,75,200,1,11,FALSE,FALSE
"214","Jimmer Fredette",27,6,1,5,18,2,5,40,1,2,50,4,5,80,0,0,0,1,2,1,0,2,0,0,9,6,0,2,2,6,5,0,22,0,2,74,195,1,10,FALSE,FALSE
"215","Jimmy Butler",26,67,37,30,2474,470,1035,45.4,64,205,31.2,395,475,83.2,79,279,358,321,132,110,43,124,10,2,1399,221,159,174,536,774,754,684,2242,56,368,79,220,1,30,FALSE,FALSE
"216","Joakim Noah",31,29,15,14,635,51,133,38.3,0,1,0,22,45,48.9,87,168,255,110,52,18,29,77,1,0,124,22,49,8,96,212,183,158,522,16,43,83,232,1,9,FALSE,TRUE
"217","Jodie Meeks",28,3,3,0,43,7,20,35,4,9,44.4,4,4,100,1,4,5,3,1,0,0,2,0,0,22,5,5,3,4,15,10,7,38,2,2,76,210,2,41,FALSE,FALSE
"218","Joe Harris",24,5,5,0,15,1,4,25,1,4,25,0,0,0,0,3,3,2,1,0,0,1,0,0,3,0,0,0,0,10,5,7,28,0,0,78,219,2,33,FALSE,FALSE
"219","Joe Ingles",28,81,40,41,1241,124,291,42.6,81,210,38.6,13,18,72.2,19,132,151,96,65,55,4,98,0,0,342,55,9,32,58,434,288,290,1018,7,43,80,226,3,61,FALSE,FALSE
"220","Joe Johnson",35,81,31,50,2703,377,859,43.9,120,313,38.3,118,142,83.1,49,243,292,318,159,61,4,146,3,0,992,142,84,67,328,934,701,765,2544,28,137,79,240,1,10,FALSE,FALSE
"221","Joe Young",24,41,19,22,383,62,169,36.7,10,46,21.7,20,25,80,6,44,50,65,33,15,0,30,0,0,154,30,9,25,54,120,105,99,366,6,26,74,180,2,43,FALSE,FALSE
"222","Joel Anthony",33,19,12,7,96,6,10,60,0,0,0,6,8,75,8,13,21,1,2,2,12,15,0,0,18,2,6,1,8,31,27,9,74,1,6,81,245,3,61,FALSE,FALSE
"223","Joffrey Lauvergne",24,59,24,35,1041,195,380,51.3,13,53,24.5,62,69,89.9,77,213,290,56,54,13,15,115,5,0,465,42,75,32,290,396,293,322,1046,32,66,83,220,2,55,FALSE,FALSE
"224","John Henson",25,57,22,35,959,164,291,56.4,0,1,0,69,117,59,87,134,221,54,64,18,109,131,3,0,397,65,85,20,312,387,262,243,804,12,85,83,229,1,14,FALSE,FALSE
"225","John Jenkins",25,43,18,25,480,71,160,44.4,16,51,31.4,20,24,83.3,8,49,57,35,27,8,1,22,0,0,178,17,19,21,52,181,138,186,498,6,23,76,215,1,23,FALSE,FALSE
"226","John Wall",25,77,37,40,2784,572,1349,42.4,115,328,35.1,272,344,79.1,42,337,379,789,318,145,59,159,49,4,1531,301,110,377,536,908,694,703,2342,73,292,76,195,1,1,FALSE,FALSE
"227","Johnny O'Bryant III",23,66,27,39,857,86,209,41.1,1,1,100,26,38,68.4,65,111,176,32,31,18,8,100,0,0,199,39,37,17,94,311,227,214,792,18,39,81,257,2,36,FALSE,FALSE
"228","Jon Leuer",27,67,22,45,1255,224,466,48.1,42,110,38.2,77,101,76.2,76,297,373,72,75,38,30,125,10,0,567,86,77,59,276,512,327,408,1156,30,95,82,228,2,40,FALSE,FALSE
"229","Jonas Jerebko",29,78,47,31,1176,118,286,41.3,43,108,39.8,61,78,78.2,77,211,288,62,52,20,24,137,1,0,340,58,40,28,126,386,330,284,1048,23,71,82,231,2,39,FALSE,FALSE
"230","Jonas Valanciunas",24,60,40,20,1557,303,536,56.5,0,0,0,162,213,76.1,184,363,547,42,85,25,80,158,22,0,768,99,200,15,526,468,360,384,1354,48,188,84,255,1,5,FALSE,FALSE
"231","Jonathon Simmons",26,55,47,8,813,122,242,50.4,18,47,38.3,69,92,75,16,80,96,58,53,24,5,103,0,0,331,55,30,75,186,279,213,227,770,24,90,78,195,3,61,FALSE,FALSE
"232","Jordan Adams",21,2,0,2,15,2,6,33.3,0,1,0,3,5,60,0,2,2,3,2,3,0,2,0,0,7,4,0,1,2,5,2,5,12,0,2,77,209,1,22,FALSE,FALSE
"233","Jordan Clarkson",24,79,17,62,2552,475,1098,43.3,111,320,34.7,164,204,80.4,93,220,313,192,135,88,7,168,1,0,1225,164,121,164,518,864,783,909,2606,87,185,77,194,2,46,FALSE,FALSE
"234","Jordan Farmar",29,12,2,10,291,42,100,42,16,45,35.6,10,10,100,4,21,25,37,18,15,2,22,0,0,110,26,12,22,26,94,74,109,274,7,17,74,180,1,26,FALSE,FALSE
"235","Jordan Hamilton",25,11,4,7,304,49,116,42.2,13,45,28.9,14,21,66.7,12,50,62,25,17,8,3,24,1,0,125,11,18,22,54,106,85,80,264,5,18,79,220,1,26,FALSE,FALSE
"236","Jordan Hill",28,73,40,33,1513,278,549,50.6,0,1,0,89,125,71.2,156,295,451,87,92,36,37,155,9,0,645,76,153,10,408,523,444,418,1320,31,91,82,235,1,8,FALSE,FALSE
"237","Jordan McRae",25,22,10,12,196,34,78,43.6,10,22,45.5,21,28,75,4,16,20,25,15,3,1,17,0,0,99,8,8,17,30,56,59,33,136,8,23,77,179,2,58,FALSE,FALSE
"238","Jordan Mickey",21,16,9,7,57,8,22,36.4,0,0,0,5,10,50,6,7,13,1,1,0,11,5,0,0,21,2,12,0,16,17,9,19,56,5,7,80,235,2,33,FALSE,FALSE
"239","Jorge Gutierrez",27,12,9,3,63,6,11,54.5,0,2,0,10,11,90.9,0,7,7,17,6,3,0,3,0,0,22,3,0,0,8,25,18,25,62,0,10,75,189,3,61,FALSE,FALSE
"240","Jose Calderon",34,72,29,43,2024,209,455,45.9,84,203,41.4,42,48,87.5,22,207,229,298,87,63,7,135,1,0,544,88,37,40,78,685,517,592,1820,10,76,75,200,3,61,FALSE,FALSE
"241","Jose Juan Barea",32,74,38,36,1667,317,711,44.6,100,260,38.5,74,96,77.1,26,126,152,302,113,26,2,110,2,0,808,143,67,80,322,493,501,594,1394,45,129,72,185,3,61,FALSE,FALSE
"242","Josh Huestis",24,5,2,3,55,5,12,41.7,4,6,66.7,0,4,0,2,8,10,0,3,1,2,3,0,0,14,0,0,0,2,18,14,13,48,0,2,79,230,1,29,FALSE,FALSE
"243","Josh McRoberts",29,42,27,15,595,55,148,37.2,12,49,24.5,28,40,70,22,83,105,81,30,18,7,68,1,0,150,18,14,6,66,178,151,119,482,8,34,82,240,2,37,FALSE,FALSE
"244","Josh Richardson",22,52,29,23,1107,123,272,45.2,53,115,46.1,42,63,66.7,21,86,107,73,35,36,25,107,0,0,341,35,24,35,94,390,306,245,926,20,61,78,200,2,40,FALSE,FALSE
"245","Josh Smith",30,55,31,24,880,127,349,36.4,41,143,28.7,37,67,55.2,51,141,192,90,77,34,47,118,0,0,332,53,35,39,152,340,246,254,772,15,64,81,225,1,17,FALSE,FALSE
"246","Jrue Holiday",26,65,27,38,1831,410,935,43.9,87,259,33.6,182,216,84.3,27,168,195,391,167,88,22,148,5,0,1089,137,69,113,476,531,430,398,1558,49,184,76,205,1,17,FALSE,FALSE
"247","Julius Randle",21,81,17,64,2286,358,835,42.9,10,36,27.8,193,270,71.5,172,657,829,144,149,53,29,242,34,1,919,172,193,149,618,822,688,929,2350,81,212,81,250,1,7,FALSE,FALSE
"248","Justin Anderson",22,55,28,27,647,71,175,40.6,22,83,26.5,44,55,80,18,114,132,29,24,19,25,45,1,0,208,57,14,52,78,187,153,219,500,11,34,78,228,1,21,FALSE,FALSE
"249","Justin Harper",26,5,4,1,35,4,10,40,4,9,44.4,1,2,50,0,1,1,0,2,1,0,3,0,0,13,0,0,0,0,17,7,12,32,0,1,82,225,2,32,FALSE,FALSE
"250","Justin Holiday",27,53,28,25,772,88,228,38.6,36,105,34.3,27,37,73,12,78,90,56,39,32,19,61,0,0,239,34,16,40,68,291,196,242,682,20,47,78,185,3,61,FALSE,FALSE
"251","Justise Winslow",20,78,46,32,2232,195,462,42.2,32,116,27.6,80,117,68.4,81,322,403,118,95,68,26,184,0,0,502,84,68,116,270,737,556,444,1858,43,92,79,225,1,10,FALSE,FALSE
"252","Jusuf Nurkic",21,32,14,18,547,101,242,41.7,0,3,0,61,99,61.6,65,110,175,40,55,24,44,91,4,0,263,36,52,9,182,174,158,153,494,26,93,84,280,1,16,FALSE,FALSE
"253","KJ McDaniels",23,37,17,20,235,29,72,40.3,7,25,28,24,30,80,16,26,42,10,17,7,6,30,0,0,89,20,16,27,40,73,72,59,176,3,21,78,205,2,32,FALSE,FALSE
"254","Karl-Anthony Towns",20,82,29,53,2627,625,1153,54.2,30,88,34.1,223,275,81.1,229,629,858,161,183,58,138,245,52,0,1503,231,291,87,800,928,742,750,2498,69,244,84,244,1,1,FALSE,FALSE
"255","Kawhi Leonard",25,72,60,12,2380,551,1090,50.6,129,291,44.3,292,334,87.4,95,398,493,186,105,128,71,133,12,0,1523,247,116,189,510,606,493,617,1942,29,281,79,230,1,15,FALSE,TRUE
"256","Keith Appling",24,5,0,5,27,2,8,25,0,3,0,2,2,100,0,1,1,1,3,1,0,5,0,0,6,2,0,2,4,9,1,6,18,0,2,73,185,3,61,FALSE,FALSE
"257","Kelly Olynyk",25,69,40,29,1395,253,556,45.5,85,210,40.5,96,128,75,72,209,281,105,74,52,33,163,1,0,687,114,85,86,296,396,403,314,1200,33,119,84,238,1,13,FALSE,FALSE
"258","Kelly Oubre",20,63,31,32,671,90,211,42.7,25,79,31.6,31,49,63.3,25,108,133,13,34,22,7,100,0,0,236,38,32,39,122,185,184,225,566,20,51,79,205,1,15,FALSE,FALSE
"259","Kemba Walker",26,81,47,34,2885,568,1331,42.7,182,490,37.1,371,438,84.7,56,301,357,421,171,126,39,111,3,0,1689,279,159,256,524,795,698,679,2408,103,346,73,184,1,9,FALSE,FALSE
"260","Kendall Marshall",24,30,3,27,400,43,118,36.4,16,49,32.7,9,13,69.2,2,26,28,73,43,16,2,30,0,0,111,9,0,3,34,171,138,140,374,5,21,76,200,1,13,FALSE,FALSE
"261","Kendrick Perkins",31,37,13,24,542,40,75,53.3,0,0,0,11,25,44,25,103,128,31,41,11,11,64,0,0,91,5,13,2,72,199,136,150,486,7,26,82,270,1,27,FALSE,FALSE
"262","Kenneth Faried",26,67,26,41,1694,349,626,55.8,1,2,50,136,222,61.3,235,346,581,79,91,32,60,169,21,0,835,124,213,130,656,600,385,462,1558,59,209,80,228,1,22,FALSE,FALSE
"263","Kent Bazemore",26,75,44,31,2083,320,725,44.1,109,305,35.7,123,151,81.5,28,351,379,171,138,98,38,176,1,0,872,171,85,199,368,689,619,559,1780,38,172,77,201,3,61,FALSE,FALSE
"264","Kentavious Caldwell-Pope",23,76,41,35,2789,403,960,42,114,369,30.9,185,228,81.1,70,212,282,138,105,110,17,167,1,0,1105,226,99,246,380,815,635,563,2606,35,189,77,205,1,8,FALSE,FALSE
"265","Kevin Durant",27,72,52,20,2578,698,1381,50.5,186,481,38.7,447,498,89.8,45,544,589,361,250,69,85,137,27,1,2029,214,160,334,632,931,780,723,2414,38,326,81,240,1,2,TRUE,FALSE
"266","Kevin Garnett",40,38,14,24,556,54,115,47,0,1,0,14,21,66.7,15,135,150,62,16,28,10,70,0,0,122,12,6,8,44,134,140,95,468,2,26,83,240,1,5,FALSE,FALSE
"267","Kevin Love",27,77,53,24,2424,409,977,41.9,158,439,36,258,314,82.2,149,613,762,185,142,58,41,159,35,0,1234,170,180,73,348,784,557,614,2112,53,281,82,251,1,5,FALSE,FALSE
"268","Kevin Martin",33,55,24,31,1095,156,419,37.2,49,136,36,153,172,89,14,96,110,58,54,26,3,83,0,0,514,71,30,91,124,415,291,329,984,21,105,79,199,1,26,FALSE,FALSE
"269","Kevin Seraphin",26,48,15,33,527,84,205,41,0,2,0,19,23,82.6,31,95,126,47,43,8,36,67,0,0,187,24,20,11,102,187,140,135,440,12,20,82,278,1,17,FALSE,FALSE
"270","Kevon Looney",20,5,4,1,21,4,7,57.1,1,2,50,0,0,0,4,6,10,0,1,0,0,2,0,0,9,0,4,0,4,12,7,16,22,1,0,81,220,1,30,FALSE,FALSE
"271","Khris Middleton",24,79,33,46,2852,507,1142,44.4,143,361,39.6,277,312,88.8,44,258,302,331,180,131,19,204,1,0,1434,266,86,199,350,987,860,750,2586,42,249,80,234,2,39,FALSE,FALSE
"272","Kirk Hinrich",35,46,26,20,631,49,129,38,24,62,38.7,15,16,93.8,8,62,70,73,30,15,2,64,0,0,137,29,6,32,32,202,189,145,540,6,33,76,190,1,7,FALSE,FALSE
"273","Klay Thompson",26,80,71,9,2666,651,1386,47,276,650,42.5,193,221,87.3,35,271,306,166,138,60,49,152,0,0,1771,244,158,324,496,932,751,779,2504,42,167,79,215,1,11,FALSE,FALSE
"274","Kobe Bryant",37,66,13,53,1863,398,1113,35.8,133,467,28.5,232,281,82.6,41,206,247,184,129,62,13,115,2,0,1161,142,100,107,262,663,621,740,1952,36,174,78,212,1,13,TRUE,FALSE
"275","Kosta Koufos",27,78,32,46,1482,236,444,53.2,0,0,0,57,104,54.8,169,254,423,33,48,40,70,185,5,0,529,65,134,32,456,586,380,455,1308,30,92,84,265,1,23,FALSE,FALSE
"276","Kostas Papanikolaou",25,26,8,18,294,24,66,36.4,10,32,31.3,9,14,64.3,8,32,40,16,21,13,5,24,0,0,67,14,6,8,22,116,80,73,228,8,17,80,235,2,48,FALSE,FALSE
"277","Kris Humphries",31,53,29,24,835,121,295,41,34,108,31.5,67,84,79.8,57,161,218,36,38,16,23,94,1,0,343,66,49,47,110,270,212,256,772,17,76,81,235,1,14,FALSE,FALSE
"278","Kristaps Porzingis",20,72,28,44,2046,373,886,42.1,81,243,33.3,201,240,83.8,132,394,526,94,121,53,134,205,21,0,1028,105,186,39,340,630,519,483,1776,26,224,87,240,1,4,FALSE,FALSE
"279","Kyle Anderson",22,78,64,14,1245,138,295,46.8,12,37,32.4,62,83,74.7,25,219,244,123,59,60,29,97,1,0,350,65,15,39,144,349,286,308,1062,16,80,81,230,1,30,FALSE,FALSE
"280","Kyle Korver",35,80,46,34,2401,268,617,43.4,158,397,39.8,45,54,83.3,14,246,260,164,98,60,35,161,0,0,739,117,88,102,54,779,651,613,2028,12,66,79,212,2,51,FALSE,FALSE
"281","Kyle Lowry",30,77,54,23,2851,512,1198,42.7,212,547,38.8,398,491,81.1,55,310,365,494,225,158,34,211,12,1,1634,286,161,282,444,851,693,619,2348,74,433,72,205,1,24,FALSE,FALSE
"282","Kyle O'Quinn",26,65,26,39,764,129,271,47.6,5,22,22.7,46,60,76.7,76,174,250,72,61,20,49,107,1,0,309,41,64,15,144,243,234,218,660,18,57,82,250,2,49,FALSE,FALSE
"283","Kyle Singler",28,68,43,25,977,86,221,38.9,30,97,30.9,29,44,65.9,50,91,141,24,32,30,9,120,0,0,231,34,37,37,94,395,272,294,934,13,43,80,228,2,33,FALSE,FALSE
"284","Kyrie Irving",24,53,37,16,1667,394,879,44.8,84,262,32.1,169,191,88.5,44,113,157,250,124,56,18,107,1,0,1041,149,92,122,372,496,384,440,1556,54,152,75,193,1,1,FALSE,FALSE
"285","LaMarcus Aldridge",30,74,61,13,2261,536,1045,51.3,0,16,0,259,302,85.8,176,456,632,110,99,38,81,151,26,0,1331,203,225,70,616,580,485,576,1864,37,240,83,240,1,2,FALSE,FALSE
"286","Lamar Patterson",24,35,23,12,395,28,80,35,12,49,24.5,16,22,72.7,4,46,50,39,23,9,2,45,0,0,84,22,6,21,28,114,82,110,358,5,23,77,225,2,48,FALSE,FALSE
"287","Lance Stephenson",25,69,36,33,1372,228,474,48.1,30,78,38.5,87,111,78.4,40,183,223,133,94,43,9,135,1,0,573,108,63,73,298,471,368,387,1176,30,94,77,230,2,40,FALSE,FALSE
"288","Lance Thomas",28,59,25,34,1313,169,382,44.2,44,109,40.4,102,119,85.7,34,97,131,53,57,22,7,109,0,0,484,62,49,36,148,474,359,361,1236,24,108,80,235,3,61,FALSE,FALSE
"289","Langston Galloway",24,82,32,50,2033,231,588,39.3,77,224,34.4,86,114,75.4,43,245,288,207,61,77,22,177,1,0,625,103,50,129,216,618,535,495,1764,22,86,74,200,3,61,FALSE,FALSE
"290","Larry Nance Jr.",23,63,14,49,1266,158,300,52.7,1,10,10,32,47,68.1,101,211,312,44,41,54,23,124,3,0,349,66,74,61,234,430,340,368,1174,19,58,81,230,1,27,FALSE,FALSE
"291","Lavoy Allen",27,79,43,36,1599,191,370,51.6,0,0,0,46,73,63,162,262,424,76,69,26,42,147,4,0,428,80,129,16,294,526,416,407,1272,22,72,81,255,2,50,FALSE,FALSE
"292","LeBron James",31,76,56,20,2708,737,1416,52,87,282,30.9,359,491,73.1,111,454,565,514,249,104,49,143,28,3,1920,407,180,409,1064,856,631,642,2276,69,413,80,250,1,1,TRUE,FALSE
"293","Leandro Barbosa",33,68,60,8,1079,171,370,46.2,39,110,35.5,52,62,83.9,28,89,117,82,53,44,10,107,0,0,433,93,38,127,196,348,316,325,986,20,65,75,194,1,28,FALSE,FALSE
"294","Lorenzo Brown",25,8,1,7,61,8,25,32,1,8,12.5,3,4,75,0,7,7,11,9,3,1,4,0,0,20,7,4,3,8,35,8,23,54,0,3,77,189,2,52,FALSE,FALSE
"295","Lou Amundson",33,29,11,18,204,19,53,35.8,0,0,0,14,27,51.9,23,26,49,12,15,6,7,44,0,0,52,5,15,5,36,53,53,48,148,3,22,81,220,3,61,FALSE,FALSE
"296","Lou Williams",29,67,14,53,1907,283,693,40.8,110,320,34.4,352,424,83,31,138,169,167,107,62,19,107,0,0,1028,137,95,154,202,657,602,651,1930,40,258,73,175,2,45,FALSE,FALSE
"297","Luc Mbah a Moute",29,75,49,26,1274,94,207,45.4,13,40,32.5,30,57,52.6,60,111,171,30,34,44,19,100,0,0,231,36,27,52,142,346,310,300,1032,32,46,80,230,2,37,FALSE,FALSE
"298","Lucas Nogueira",23,29,17,12,225,28,44,63.6,1,3,33.3,8,15,53.3,18,28,46,7,11,12,12,29,0,0,65,11,6,8,54,39,68,40,200,3,11,84,220,1,16,FALSE,FALSE
"299","Luis Montero",23,12,6,6,42,5,19,26.3,1,9,11.1,3,4,75,0,4,4,1,4,0,0,1,0,0,14,4,0,1,4,20,13,8,18,2,3,79,185,3,61,FALSE,FALSE
"300","Luis Scola",36,76,50,26,1636,269,598,45,65,161,40.4,61,84,72.6,85,276,361,66,68,46,27,178,3,0,664,141,89,75,330,559,378,424,1442,35,107,81,240,2,55,FALSE,FALSE
"301","Luke Babbitt",27,47,16,31,845,122,289,42.2,44,109,40.4,39,50,78,25,123,148,53,23,11,7,90,1,0,327,37,38,20,124,277,188,242,762,25,48,81,225,1,16,FALSE,FALSE
"302","Luol Deng",31,74,45,29,2394,339,745,45.5,88,256,34.4,145,192,75.5,108,335,443,140,81,74,29,122,13,0,911,151,126,134,398,748,609,608,2186,31,165,81,220,1,7,FALSE,FALSE
"303","Manu Ginobili",38,58,47,11,1134,197,435,45.3,70,179,39.1,91,112,81.3,26,120,146,177,99,66,11,99,0,0,555,90,69,50,188,352,262,273,968,22,138,78,205,2,57,FALSE,FALSE
"304","Marc Gasol",31,52,30,22,1791,328,707,46.4,2,3,66.7,203,245,82.9,58,304,362,196,118,50,70,141,9,1,861,116,71,23,368,551,427,560,1384,25,230,85,255,2,48,FALSE,TRUE
"305","Marcelo Huertas",33,53,8,45,869,97,230,42.2,16,61,26.2,27,29,93.1,18,72,90,182,80,26,7,76,0,0,237,28,14,19,114,271,221,272,764,14,34,75,200,3,61,FALSE,FALSE
"306","Marcin Gortat",32,75,35,40,2256,433,764,56.7,0,1,0,146,207,70.5,222,519,741,106,121,47,96,193,41,0,1012,127,161,68,730,755,579,594,1888,50,213,83,240,2,57,FALSE,FALSE
"307","Marco Belinelli",30,68,27,41,1672,245,635,38.6,91,297,30.6,115,138,83.3,10,107,117,127,80,37,2,91,0,0,696,127,38,105,92,631,458,501,1590,9,127,77,210,1,18,FALSE,FALSE
"308","Marcus Morris",26,80,42,38,2856,410,945,43.4,108,298,36.2,203,271,74.9,91,313,404,201,140,67,23,170,4,0,1131,188,114,102,278,845,615,633,2644,29,261,81,235,1,14,FALSE,FALSE
"309","Marcus Smart",22,61,36,25,1667,184,529,34.8,61,241,25.3,129,166,77.7,76,179,255,185,80,91,18,183,2,1,558,98,101,73,224,514,499,369,1458,40,188,76,220,1,6,FALSE,FALSE
"310","Marcus Thornton",29,61,32,29,1108,216,542,39.9,91,270,33.7,67,79,84.8,38,112,150,84,51,47,4,90,0,0,590,92,81,82,178,410,346,378,1088,21,57,76,205,2,43,FALSE,FALSE
"311","Mario Chalmers",30,61,38,23,1373,182,444,41,46,149,30.9,218,262,83.2,24,133,157,230,110,88,13,181,0,0,628,124,53,103,222,442,377,379,1044,27,239,74,190,2,34,FALSE,FALSE
"312","Mario Hezonja",21,79,33,46,1413,181,418,43.3,67,192,34.9,49,54,90.7,28,148,176,109,97,39,17,124,0,0,478,103,40,75,140,435,307,338,1288,15,57,80,218,1,5,FALSE,FALSE
"313","Markel Brown",24,62,12,50,982,127,322,39.4,38,121,31.4,71,94,75.5,23,99,122,91,54,38,15,94,1,0,363,64,45,69,116,388,284,268,980,10,87,75,190,2,44,FALSE,FALSE
"314","Markieff Morris",26,64,22,42,1629,305,718,42.5,47,155,30.3,108,147,73.5,73,279,352,124,135,58,34,184,2,0,765,98,95,41,304,617,377,501,1364,40,133,82,245,1,13,FALSE,FALSE
"315","Marreese Speights",28,72,64,8,832,197,456,43.2,24,62,38.7,94,114,82.5,77,162,239,61,66,19,34,117,1,0,512,58,65,38,166,279,269,255,824,31,114,82,255,1,16,FALSE,FALSE
"316","Marvin Williams",30,81,47,34,2338,338,747,45.2,152,378,40.2,120,144,83.3,127,394,521,110,62,58,77,133,10,0,948,125,156,44,276,653,549,563,1938,28,129,81,237,1,2,FALSE,FALSE
"317","Mason Plumlee",26,82,44,38,2083,267,517,51.6,0,4,0,215,335,64.2,201,427,628,226,154,68,85,253,15,0,749,145,131,95,510,752,519,466,1910,64,272,83,235,1,22,FALSE,FALSE
"318","Matt Barnes",36,76,38,38,2190,264,693,38.1,119,370,32.2,111,138,80.4,84,336,420,163,121,78,57,234,7,1,758,131,80,162,260,656,532,688,1740,35,103,79,226,2,45,FALSE,FALSE
"319","Matt Bonner",36,30,25,5,206,29,57,50.9,15,34,44.1,3,4,75,3,24,27,9,3,6,1,16,0,0,76,12,3,2,14,67,52,66,166,2,5,82,235,2,45,FALSE,FALSE
"320","Matthew Dellavedova",25,76,54,22,1867,207,511,40.5,98,239,41,57,66,86.4,33,129,162,337,116,44,9,178,1,0,569,82,55,31,150,581,417,384,1444,20,90,76,198,3,61,FALSE,FALSE
"321","Maurice Harkless",23,78,40,38,1457,195,411,47.4,39,140,27.9,69,111,62.2,101,179,280,67,62,49,35,124,4,0,498,88,107,89,302,499,412,328,1214,31,74,81,215,1,15,FALSE,FALSE
"322","Metta World Peace",36,35,6,29,590,55,177,31.1,26,84,31,40,57,70.2,19,70,89,27,15,22,11,67,0,0,176,35,26,10,42,193,140,176,502,15,42,79,260,1,16,FALSE,FALSE
"323","Meyers Leonard",24,61,33,28,1333,195,435,44.8,86,228,37.7,35,46,76.1,51,263,314,92,77,8,18,183,4,0,511,43,43,33,104,450,325,303,1016,8,61,85,245,1,11,FALSE,FALSE
"324","Michael Beasley",27,20,10,10,363,107,205,52.2,3,9,33.3,38,49,77.6,29,69,98,16,24,11,9,39,1,0,255,40,38,25,142,155,125,106,322,13,32,82,235,1,2,FALSE,FALSE
"325","Michael Carter-Williams",24,54,21,33,1649,251,555,45.2,15,55,27.3,106,160,66.3,48,228,276,281,153,80,41,162,6,0,623,99,34,87,368,624,473,446,1408,43,175,78,190,1,11,FALSE,FALSE
"326","Michael Kidd-Gilchrist",22,7,5,2,205,33,61,54.1,3,7,42.9,20,29,69,12,33,45,9,8,3,3,9,2,0,89,12,13,30,52,54,31,63,168,8,22,79,232,1,2,FALSE,FALSE
"327","Mike Conley",28,56,33,23,1760,294,696,42.2,78,215,36.3,191,229,83.4,26,138,164,342,84,67,16,100,4,0,857,153,59,98,308,479,421,511,1386,33,184,73,175,1,4,FALSE,FALSE
"328","Mike Dunleavy",35,31,13,18,703,77,188,41,39,99,39.4,29,37,78.4,8,75,83,39,26,14,10,66,0,0,222,28,27,35,64,224,208,185,666,11,34,81,230,1,3,FALSE,FALSE
"329","Mike Miller",36,47,21,26,373,22,62,35.5,19,52,36.5,0,0,0,6,47,53,40,17,13,4,53,0,0,63,12,11,9,4,123,108,88,332,3,6,80,218,1,5,FALSE,FALSE
"330","Mike Muscala",24,60,34,26,565,76,152,50,12,39,30.8,31,39,79.5,38,79,117,34,27,13,27,72,0,0,195,31,44,16,94,198,138,134,512,2,35,83,240,2,44,FALSE,FALSE
"331","Mike Scott",27,75,46,29,1146,176,376,46.8,62,158,39.2,50,63,79.4,53,153,206,78,42,25,17,102,0,0,464,70,53,80,194,382,262,246,912,12,58,80,237,2,43,FALSE,FALSE
"332","Miles Plumlee",27,61,23,38,870,140,233,60.1,0,0,0,34,59,57.6,94,138,232,16,40,21,50,73,0,0,314,52,69,24,258,317,236,222,802,14,54,83,249,1,26,FALSE,FALSE
"333","Mirza Teletovic",30,79,23,56,1686,332,777,42.7,181,460,39.3,120,155,77.4,55,247,302,89,84,32,21,159,2,0,965,127,127,95,214,692,458,648,1664,36,131,81,242,3,61,FALSE,FALSE
"334","Mitch McGary",24,20,17,3,72,11,23,47.8,0,4,0,4,10,40,4,14,18,3,7,1,2,10,0,0,26,3,2,3,14,37,28,39,70,3,6,82,255,1,21,FALSE,FALSE
"335","Mo Williams",33,41,27,14,748,132,302,43.7,36,102,35.3,38,42,90.5,6,66,72,98,57,14,5,60,0,0,338,52,19,44,54,282,166,186,620,14,39,73,198,2,47,FALSE,FALSE
"336","Monta Ellis",30,81,44,37,2734,436,1021,42.7,87,282,30.9,162,206,78.6,42,229,271,383,203,150,37,174,1,0,1121,197,96,176,394,949,746,731,2346,33,194,75,185,2,40,FALSE,FALSE
"337","Montrezl Harrell",22,39,17,22,379,58,90,64.4,0,1,0,24,46,52.2,25,40,65,17,17,11,11,48,0,0,140,23,31,26,112,154,98,130,340,8,32,80,240,2,32,FALSE,FALSE
"338","Myles Turner",20,60,32,28,1367,264,530,49.8,3,14,21.4,88,121,72.7,68,264,332,41,67,25,86,158,4,0,619,85,93,46,286,438,384,331,1220,24,122,83,243,1,11,FALSE,FALSE
"339","Nate Robinson",32,2,0,2,23,0,1,0,0,1,0,0,0,0,0,0,0,4,0,1,0,5,0,0,0,0,0,0,0,11,7,5,26,0,0,50,180,1,21,FALSE,FALSE
"340","Nazr Mohammed",38,5,5,0,19,3,5,60,0,0,0,2,2,100,1,3,4,0,3,0,0,4,0,0,8,2,2,0,4,12,2,10,12,0,1,82,250,1,29,FALSE,FALSE
"341","Nemanja Bjelica",28,60,20,40,1075,110,235,46.8,48,125,38.4,40,55,72.7,49,161,210,82,47,26,21,154,3,0,308,30,45,25,116,443,256,276,968,10,61,82,240,2,35,FALSE,FALSE
"342","Nene",33,57,28,29,1094,209,384,54.4,0,3,0,107,185,57.8,52,207,259,97,76,54,26,156,1,0,525,92,41,43,318,351,235,272,936,22,165,83,250,1,7,FALSE,FALSE
"343","Nerlens Noel",22,67,10,57,1965,306,587,52.1,1,2,50,134,227,59,154,388,542,122,158,118,100,192,16,0,747,115,161,91,554,874,599,711,1834,39,195,83,228,1,6,FALSE,FALSE
"344","Nick Collison",35,59,39,20,699,50,109,45.9,0,2,0,23,33,69.7,68,103,171,52,50,15,16,107,0,0,123,23,39,4,84,265,175,201,626,10,42,82,255,1,12,FALSE,FALSE
"345","Nick Young",31,54,13,41,1033,126,372,33.9,77,237,32.5,63,76,82.9,14,83,97,34,30,23,7,50,0,0,392,56,46,47,20,350,309,318,1024,10,45,79,210,1,16,FALSE,FALSE
"346","Nicolas Batum",27,70,41,29,2448,372,873,42.6,139,399,34.8,163,192,84.9,55,373,428,403,205,65,43,114,11,2,1046,179,74,120,250,736,600,640,2114,27,151,80,200,1,25,FALSE,FALSE
"347","Nik Stauskas",22,73,8,65,1809,210,545,38.5,106,325,32.6,91,118,77.1,23,160,183,138,94,44,20,115,0,0,617,106,46,99,172,741,530,639,1726,34,98,78,205,1,8,FALSE,FALSE
"348","Nikola Jokic",21,80,31,49,1733,307,600,51.2,28,84,33.3,154,190,81.1,181,379,560,189,104,79,50,208,16,0,796,100,164,38,492,558,357,429,1398,57,198,82,250,2,41,FALSE,FALSE
"349","Nikola Mirotic",25,66,37,29,1646,248,609,40.7,135,346,39,146,181,80.7,58,304,362,100,102,58,46,151,5,0,777,99,110,69,174,549,455,451,1630,24,137,82,220,1,23,FALSE,FALSE
"350","Nikola Pekovic",30,12,2,10,156,19,50,38,0,0,0,16,20,80,7,14,21,11,9,1,0,22,0,0,54,4,10,0,36,64,54,50,148,2,18,83,307,2,31,FALSE,FALSE
"351","Nikola Vucevic",25,65,28,37,2037,533,1046,51,2,9,22.2,113,150,75.3,174,402,576,179,123,53,70,173,29,0,1181,142,173,38,610,660,446,567,1756,56,159,84,260,1,16,FALSE,FALSE
"352","Noah Vonleh",20,78,41,37,1174,117,278,42.1,11,46,23.9,38,51,74.5,91,214,305,30,50,27,26,152,0,0,283,34,76,18,170,402,261,266,1016,24,48,81,240,1,9,FALSE,FALSE
"353","Norman Powell",23,49,32,17,725,97,229,42.4,36,89,40.4,43,53,81.1,16,95,111,47,32,29,10,59,0,0,273,54,12,65,84,212,166,193,612,24,43,76,215,2,46,FALSE,FALSE
"354","Norris Cole",27,45,20,25,1198,196,484,40.5,33,102,32.4,52,65,80,10,141,151,167,75,37,5,102,2,0,477,75,19,76,156,335,294,275,1164,17,72,74,175,1,28,FALSE,FALSE
"355","O.J. Mayo",28,41,17,24,1090,119,321,37.1,52,162,32.1,31,40,77.5,13,92,105,118,72,48,8,126,0,0,321,60,27,55,64,385,328,306,962,17,45,77,210,1,3,FALSE,FALSE
"356","Omer Asik",29,68,29,39,1178,104,195,53.3,0,0,0,61,112,54.5,120,294,414,26,60,21,23,124,2,0,269,20,83,8,208,350,230,297,1020,38,104,84,255,2,36,FALSE,FALSE
"357","Omri Casspi",28,69,27,42,1880,299,622,48.1,112,274,40.9,103,159,64.8,58,352,410,95,94,56,17,154,6,0,813,180,100,161,368,726,548,558,1694,29,136,81,225,1,23,FALSE,FALSE
"358","Orlando Johnson",27,7,1,6,102,9,34,26.5,2,10,20,6,8,75,4,11,15,2,4,3,3,9,0,0,26,8,4,3,12,35,13,42,106,3,6,77,220,2,36,FALSE,FALSE
"359","Otto Porter",23,75,36,39,2276,339,717,47.3,98,267,36.7,95,126,75.4,97,294,391,120,70,105,32,163,5,0,871,171,123,201,280,820,552,616,1942,27,115,80,198,1,3,FALSE,FALSE
"360","PJ Hairston",23,66,31,35,1313,145,408,35.5,70,241,29,50,64,78.1,25,149,174,38,41,32,11,137,1,0,410,63,34,80,120,387,325,339,1100,16,65,78,230,1,26,FALSE,FALSE
"361","PJ Tucker",31,82,23,59,2540,239,582,41.1,68,206,33,106,142,74.6,165,347,512,177,111,106,20,202,7,0,652,117,165,84,302,1132,659,901,2196,44,155,78,245,2,35,FALSE,FALSE
"362","Pablo Prigioni",39,59,37,22,823,55,147,37.4,28,95,29.5,7,8,87.5,38,76,114,130,49,53,1,82,0,0,145,37,21,23,48,255,296,240,758,5,32,75,185,3,61,FALSE,FALSE
"363","Pat Connaughton",23,34,17,17,143,13,49,26.5,5,21,23.8,5,5,100,11,21,32,10,10,2,0,6,0,0,36,3,3,3,14,39,33,24,72,5,5,77,206,2,41,FALSE,FALSE
"364","Patrick Beverley",27,71,35,36,2041,258,594,43.4,124,310,40,60,88,68.2,73,177,250,239,91,94,26,234,1,0,700,122,95,118,216,798,611,585,1814,32,99,73,185,2,42,FALSE,FALSE
"365","Patrick Patterson",27,79,54,25,2020,204,493,41.4,106,293,36.2,29,34,85.3,77,265,342,94,65,53,32,128,0,0,543,84,96,21,156,535,523,418,1600,10,54,81,235,1,14,FALSE,FALSE
"366","Patty Mills",27,81,66,15,1662,260,612,42.5,123,320,38.4,47,58,81,27,131,158,226,76,59,6,102,0,0,690,98,62,82,126,490,388,379,1454,12,121,72,185,2,55,FALSE,FALSE
"367","Pau Gasol",35,72,36,36,2291,467,995,46.9,24,69,34.8,229,289,79.2,155,638,793,294,164,42,146,148,46,2,1187,102,194,38,446,759,733,657,2132,59,261,84,250,1,3,FALSE,FALSE
"368","Paul George",26,81,44,37,2819,605,1449,41.8,210,566,37.1,454,528,86,79,484,563,329,265,152,29,230,15,0,1874,377,180,262,436,957,756,704,2402,77,434,81,220,1,10,FALSE,FALSE
"369","Paul Millsap",31,81,48,33,2647,501,1066,47,74,232,31.9,309,408,75.7,198,534,732,265,191,147,139,237,32,0,1385,258,154,130,692,876,772,702,2326,71,360,80,246,2,47,FALSE,FALSE
"370","Paul Pierce",38,68,44,24,1231,144,397,36.3,75,242,31,54,66,81.8,12,174,186,71,58,33,17,129,0,0,417,63,23,53,58,344,340,349,1048,17,61,79,235,1,10,FALSE,FALSE
"371","Phil Pressey",25,23,3,20,283,30,78,38.5,4,18,22.2,13,25,52,3,28,31,75,33,18,4,28,0,0,77,17,1,24,46,110,80,105,290,9,21,52,175,3,61,FALSE,FALSE
"372","Quincy Acy",25,59,21,38,876,119,214,55.6,19,49,38.8,50,68,73.5,65,123,188,27,27,29,24,103,0,0,307,59,74,47,162,359,256,286,768,6,75,79,240,2,37,FALSE,FALSE
"373","RJ Hunter",22,36,21,15,315,36,98,36.7,19,63,30.2,6,7,85.7,2,35,37,13,11,14,4,29,0,0,97,20,18,6,18,111,61,102,292,4,10,77,185,1,28,FALSE,FALSE
"374","Rajon Rondo",30,72,29,43,2537,355,782,45.4,62,170,36.5,87,150,58,77,358,435,839,278,141,10,175,37,6,859,124,69,103,462,1041,716,814,2312,54,153,73,186,1,21,FALSE,FALSE
"375","Rakeem Christmas",24,1,1,0,6,2,2,100,0,0,0,0,0,0,1,0,1,0,0,0,0,1,0,0,4,0,0,0,4,10,3,2,8,0,0,81,250,2,36,FALSE,FALSE
"376","Ramon Sessions",30,82,41,41,1667,280,592,47.3,36,111,32.4,214,283,75.6,25,178,203,239,115,46,5,102,3,0,810,133,35,215,406,502,383,430,1490,40,213,75,190,2,56,FALSE,FALSE
"377","Randy Foye",32,81,37,44,1642,169,482,35.1,75,250,30,61,74,82.4,24,132,156,161,86,39,29,131,0,0,474,84,45,34,124,617,425,471,1462,26,69,76,213,1,7,FALSE,FALSE
"378","Rashad Vaughn",19,70,30,40,1001,81,266,30.5,43,147,29.3,12,15,80,11,77,88,39,28,29,16,73,0,0,217,49,14,39,42,393,262,306,928,25,18,78,202,1,17,FALSE,FALSE
"379","Rasual Butler",37,46,41,5,432,49,104,47.1,15,49,30.6,11,16,68.8,3,53,56,24,8,13,23,11,0,0,124,25,6,25,38,124,95,114,390,4,15,79,215,2,52,FALSE,FALSE
"380","Raul Neto",24,81,40,41,1499,180,418,43.1,64,162,39.5,52,70,74.3,17,103,120,174,109,62,2,122,0,0,476,81,46,62,166,492,346,353,1224,28,108,73,179,2,47,FALSE,FALSE
"381","Ray McCallum",25,41,30,11,474,55,146,37.7,15,42,35.7,12,15,80,8,39,47,60,24,12,7,29,0,0,137,24,11,25,48,142,111,122,386,13,18,75,190,2,36,FALSE,FALSE
"382","Raymond Felton",32,80,40,40,2192,277,682,40.6,60,213,28.2,149,176,84.7,36,222,258,284,121,68,15,141,3,1,763,125,50,84,312,689,631,758,1854,32,154,73,205,1,5,FALSE,FALSE
"383","Reggie Bullock",25,37,22,15,429,43,98,43.9,22,53,41.5,14,15,93.3,14,54,68,27,8,10,2,29,0,0,122,14,17,17,30,138,94,90,378,5,15,79,205,1,25,FALSE,FALSE
"384","Reggie Jackson",26,79,43,36,2424,540,1244,43.4,118,334,35.3,291,337,86.4,58,195,253,492,223,59,11,187,9,0,1489,187,123,132,642,718,542,527,2308,69,266,75,208,1,24,FALSE,FALSE
"385","Richard Jefferson",36,74,51,23,1326,143,312,45.8,66,173,38.2,58,87,66.7,15,113,128,59,43,33,14,129,0,0,410,56,38,62,126,445,305,266,1092,11,79,79,233,1,13,FALSE,FALSE
"386","Richaun Holmes",22,51,7,44,702,114,222,51.4,8,44,18.2,51,74,68.9,62,73,135,33,32,19,40,92,0,0,287,39,60,29,200,298,210,239,624,19,65,82,245,2,37,FALSE,FALSE
"387","Ricky Rubio",25,76,28,48,2323,219,586,37.4,62,190,32.6,266,314,84.7,40,286,326,658,193,162,10,201,14,0,766,125,35,127,144,777,658,604,2166,32,262,76,194,1,5,FALSE,FALSE
"388","Robert Covington",25,67,10,57,1903,274,712,38.5,170,482,35.3,140,177,79.1,65,354,419,97,143,105,40,232,7,0,858,192,101,137,184,727,546,581,1696,40,132,81,215,3,61,FALSE,FALSE
"389","Robert Sacre",27,25,2,23,320,31,75,41.3,0,0,0,25,38,65.8,32,40,72,14,12,4,10,43,0,0,87,9,19,6,40,113,85,121,306,9,26,84,270,2,60,FALSE,FALSE
"390","Robin Lopez",28,82,32,50,2219,357,662,53.9,0,1,0,128,161,79.5,268,334,602,114,133,16,129,182,15,0,842,73,254,24,650,742,556,614,2024,27,141,84,255,1,15,FALSE,FALSE
"391","Rodney Hood",23,79,39,40,2541,408,972,42,161,449,35.9,172,200,86,38,229,267,213,125,73,16,202,0,0,1149,177,159,86,336,828,587,606,2074,39,162,80,206,1,23,FALSE,FALSE
"392","Rodney Stuckey",30,58,33,25,1275,183,443,41.3,20,83,24.1,131,158,82.9,19,137,156,142,76,43,8,77,0,0,517,96,23,125,198,447,361,306,1112,30,136,77,205,1,15,FALSE,FALSE
"393","Rondae Hollis-Jefferson",21,29,7,22,615,63,138,45.7,4,14,28.6,37,52,71.2,39,115,154,43,26,39,16,61,2,0,167,44,27,42,80,221,159,189,546,8,47,79,220,1,23,FALSE,FALSE
"394","Ronnie Price",33,62,20,42,1211,116,302,38.4,68,196,34.7,31,41,75.6,25,74,99,147,70,74,13,161,0,0,331,73,22,58,70,468,269,395,1024,12,72,74,190,3,61,FALSE,FALSE
"395","Roy Hibbert",29,81,17,64,1878,182,411,44.3,0,2,0,117,145,80.7,132,266,398,95,76,32,110,252,3,0,481,29,116,10,238,674,608,764,1892,30,150,86,270,1,17,FALSE,FALSE
"396","Rudy Gay",29,70,29,41,2379,466,1007,46.3,74,215,34.4,198,254,78,103,353,456,120,139,100,51,184,7,0,1204,201,143,214,572,914,643,759,2190,60,212,80,230,1,8,FALSE,FALSE
"397","Rudy Gobert",24,61,33,28,1932,198,354,55.9,0,0,0,161,283,56.9,208,460,668,91,114,45,135,163,20,0,557,72,191,32,392,640,477,442,1494,42,240,85,245,1,27,FALSE,FALSE
"398","Russ Smith",25,15,6,9,66,7,22,31.8,1,5,20,8,13,61.5,1,8,9,11,7,5,1,5,0,0,23,4,0,4,10,42,12,26,52,5,8,72,165,2,47,FALSE,FALSE
"399","Russell Westbrook",27,80,55,25,2749,656,1444,45.4,101,341,29.6,465,573,81.2,145,481,626,834,342,163,20,200,54,18,1878,282,175,497,822,969,805,719,2590,84,434,75,200,1,4,FALSE,FALSE
"400","Ryan Anderson",28,66,24,42,2008,397,929,42.7,131,358,36.6,199,228,87.3,131,265,396,73,90,38,25,109,8,0,1124,149,173,73,286,615,500,477,1878,41,194,82,240,1,21,FALSE,FALSE
"401","Ryan Hollins",31,37,18,19,460,49,79,62,0,0,0,26,42,61.9,47,51,98,10,24,6,21,62,0,0,124,12,43,8,94,166,102,123,362,13,49,84,240,2,50,FALSE,FALSE
"402","Ryan Kelly",25,36,3,33,470,55,149,36.9,5,37,13.5,37,54,68.5,21,100,121,20,18,13,10,39,0,0,152,31,30,26,58,130,144,116,458,13,44,83,230,2,48,FALSE,FALSE
"403","Salah Mejri",30,34,16,18,397,49,78,62.8,0,1,0,27,46,58.7,41,82,123,10,23,8,36,54,3,0,125,14,23,9,98,112,100,134,270,15,44,86,245,3,61,FALSE,FALSE
"404","Sam Dekker",22,3,1,2,6,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,8,0,0,81,230,1,18,FALSE,FALSE
"405","Sasha Kaun",31,25,18,7,95,9,17,52.9,0,0,0,5,11,45.5,12,14,26,3,7,4,5,11,0,0,23,6,7,2,18,32,31,20,66,5,6,83,260,2,56,FALSE,FALSE
"406","Sasha Vujacic",32,61,22,39,908,106,277,38.3,52,143,36.4,32,39,82.1,26,123,149,84,44,34,5,83,0,0,296,43,37,31,34,275,224,258,774,8,53,79,195,1,27,FALSE,FALSE
"407","Sean Kilpatrick",26,31,7,24,616,123,270,45.6,39,114,34.2,60,67,89.6,12,44,56,29,31,12,2,37,0,0,345,60,39,76,126,231,189,194,646,14,52,76,219,3,61,FALSE,FALSE
"408","Serge Ibaka",26,78,54,24,2500,416,869,47.9,60,184,32.6,91,121,75.2,141,392,533,66,108,38,148,211,9,0,983,134,186,109,380,843,748,646,2314,27,102,82,245,1,24,FALSE,FALSE
"409","Sergey Karasev",22,40,9,31,399,30,74,40.5,11,37,29.7,26,28,92.9,8,50,58,35,22,6,2,27,0,0,97,9,12,8,22,152,101,122,428,3,33,79,208,1,19,FALSE,FALSE
"410","Seth Curry",25,44,17,27,692,102,224,45.5,50,111,45,45,54,83.3,9,51,60,67,36,22,3,41,1,0,299,38,26,48,58,246,209,235,592,12,40,74,185,3,61,FALSE,FALSE
"411","Shabazz Muhammad",23,82,29,53,1682,317,681,46.5,44,152,28.9,185,242,76.4,100,167,267,52,70,24,7,94,0,0,863,153,157,172,456,683,463,483,1656,55,183,78,223,1,14,FALSE,FALSE
"412","Shabazz Napier",24,55,23,32,600,68,201,33.8,34,104,32.7,33,45,73.3,9,46,55,97,46,23,1,38,0,0,203,31,11,7,30,197,138,166,512,7,47,73,175,1,24,FALSE,FALSE
"413","Shane Larkin",23,78,20,58,1751,222,502,44.2,39,108,36.1,83,107,77.6,28,152,180,342,146,95,12,121,0,0,566,102,31,93,264,707,413,507,1790,31,123,52,175,1,18,FALSE,FALSE
"414","Shaun Livingston",30,78,69,9,1520,203,379,53.6,2,12,16.7,80,93,86,42,127,169,237,78,57,27,140,0,0,488,51,36,78,236,480,455,393,1434,18,88,79,192,1,4,FALSE,FALSE
"415","Shayne Whittington",25,7,4,3,41,5,11,45.5,0,2,0,1,2,50,5,7,12,3,5,1,1,7,0,0,11,1,2,0,10,17,7,9,26,0,2,83,250,3,61,FALSE,FALSE
"416","Shelvin Mack",26,52,27,25,1058,182,415,43.9,39,125,31.2,45,61,73.8,13,115,128,187,95,34,3,72,3,0,448,72,27,64,230,407,231,242,876,23,69,75,203,2,34,FALSE,FALSE
"417","Solomon Hill",25,59,31,28,866,93,208,44.7,24,74,32.4,36,42,85.7,39,127,166,57,33,37,11,68,1,0,246,54,46,27,120,272,254,215,756,13,37,79,225,1,23,FALSE,FALSE
"418","Sonny Weems",29,43,6,37,498,42,110,38.2,15,41,36.6,8,15,53.3,7,46,53,49,41,10,1,47,0,0,107,11,11,10,32,196,121,174,442,10,16,78,205,2,39,FALSE,FALSE
"419","Spencer Dinwiddie",23,12,5,7,159,19,54,35.2,1,10,10,19,33,57.6,4,13,17,22,7,3,0,20,0,0,58,3,5,5,26,45,28,34,126,4,31,78,200,2,38,FALSE,FALSE
"420","Spencer Hawes",28,57,30,27,1035,124,306,40.5,38,102,37.3,54,65,83.1,51,193,244,109,58,22,27,111,1,0,340,33,55,10,132,333,236,289,790,13,60,85,245,1,10,FALSE,FALSE
"421","Stanley Johnson",20,73,37,36,1687,225,600,37.5,63,205,30.7,80,102,78.4,58,248,306,118,114,55,12,178,3,0,593,89,68,119,246,541,363,377,1480,35,83,79,245,1,8,FALSE,FALSE
"422","Stephen Curry",28,79,71,8,2700,805,1598,50.4,402,886,45.4,363,400,90.8,68,362,430,527,262,169,15,161,15,2,2375,376,191,502,636,915,736,809,2460,52,356,75,190,1,7,TRUE,FALSE
"423","Steve Blake",36,58,34,24,986,93,240,38.8,52,151,34.4,16,20,80,9,80,89,200,81,24,5,70,0,0,254,40,27,14,42,300,222,210,858,10,48,75,172,2,38,FALSE,FALSE
"424","Steve Novak",33,10,8,2,44,8,18,44.4,7,15,46.7,1,1,100,0,5,5,0,1,0,0,3,0,0,24,0,3,0,0,20,15,18,36,0,2,82,225,2,32,FALSE,FALSE
"425","Steven Adams",22,80,54,26,2014,261,426,61.3,0,0,0,114,196,58.2,219,314,533,62,84,42,89,223,6,0,636,74,166,42,510,667,553,542,1788,31,195,84,255,1,12,FALSE,FALSE
"426","TJ McConnell",24,81,10,71,1606,218,464,47,31,89,34.8,26,41,63.4,43,207,250,367,140,95,10,114,0,0,493,103,36,48,220,663,451,591,1522,24,74,74,200,3,61,FALSE,FALSE
"427","TJ Warren",22,47,14,33,1070,221,441,50.1,28,70,40,45,64,70.3,57,90,147,44,32,37,16,94,1,0,515,110,90,96,250,466,270,393,1022,15,64,80,230,1,14,FALSE,FALSE
"428","Taj Gibson",31,73,37,36,1936,263,500,52.6,0,3,0,101,146,69.2,206,298,504,106,78,47,77,180,7,0,627,83,155,32,428,641,597,579,1734,54,161,81,225,1,26,FALSE,FALSE
"429","Tarik Black",24,39,6,33,496,57,104,54.8,0,0,0,19,45,42.2,44,113,157,16,22,14,18,78,0,0,133,15,36,6,112,158,119,129,418,9,38,81,250,3,61,FALSE,FALSE
"430","Tayshaun Prince",36,77,27,50,1462,102,229,44.5,4,23,17.4,13,19,68.4,32,115,147,74,27,36,13,62,0,0,221,41,30,19,70,470,408,349,1380,4,28,81,212,1,23,FALSE,FALSE
"431","Terrence Jones",24,50,24,26,1044,166,367,45.2,25,79,31.6,77,116,66.4,62,149,211,41,49,23,39,86,0,0,434,95,72,70,262,388,330,310,1026,39,82,81,252,1,18,FALSE,FALSE
"432","Terrence Ross",25,73,53,20,1747,270,626,43.1,131,338,38.8,49,62,79,21,164,185,56,46,54,25,120,1,0,720,130,51,94,144,507,411,340,1414,15,46,79,195,1,8,FALSE,FALSE
"433","Terry Rozier",22,39,24,15,311,29,106,27.4,6,27,22.2,8,10,80,24,39,63,37,19,6,1,23,0,0,72,10,21,6,30,88,69,117,304,4,15,74,190,1,16,FALSE,FALSE
"434","Thabo Sefolosha",32,75,42,33,1758,188,371,50.7,42,123,34.1,62,99,62.6,52,282,334,107,68,85,37,109,1,0,480,151,53,106,234,596,459,405,1508,26,85,79,220,1,13,FALSE,FALSE
"435","Thaddeus Young",28,73,21,52,2408,495,963,51.4,7,30,23.3,105,163,64.4,176,484,660,136,136,112,37,182,28,0,1102,181,163,139,826,897,568,738,2404,77,157,80,221,1,12,FALSE,FALSE
"436","Thanasis Antetokounmpo",23,2,1,1,6,3,4,75,0,1,0,0,0,0,0,1,1,0,0,0,0,2,0,0,6,0,0,2,6,2,2,0,2,0,0,79,205,2,51,FALSE,FALSE
"437","Thomas Robinson",25,71,16,55,916,130,291,44.7,0,1,0,47,109,43.1,136,223,359,46,69,39,36,111,8,0,307,56,119,36,244,376,277,267,910,26,90,82,237,1,5,FALSE,FALSE
"438","Tiago Splitter",31,36,21,15,579,81,155,52.3,0,2,0,39,48,81.3,45,75,120,30,24,20,12,71,0,0,201,36,49,9,158,207,142,157,436,19,46,83,245,1,28,FALSE,FALSE
"439","Tibor Pleiss",26,12,7,5,82,11,25,44,0,2,0,2,2,100,6,9,15,2,8,1,2,19,0,0,24,2,6,0,14,38,24,19,64,4,1,87,256,2,31,FALSE,FALSE
"440","Tim Duncan",40,61,50,11,1536,215,441,48.8,0,2,0,92,131,70.2,115,332,447,163,90,47,78,125,11,0,522,66,95,17,360,404,322,384,1160,38,112,83,250,1,1,TRUE,FALSE
"441","Tim Frazier",25,51,25,26,741,96,229,41.9,16,48,33.3,53,74,71.6,26,84,110,162,65,33,2,73,2,0,261,44,18,33,102,247,190,153,588,22,84,73,170,3,61,FALSE,FALSE
"442","Tim Hardaway Jr.",24,51,29,22,864,114,265,43,48,143,33.6,50,56,89.3,7,79,86,51,23,21,7,48,0,0,326,59,26,86,94,286,205,161,682,15,47,78,205,1,24,FALSE,FALSE
"443","Timofey Mozgov",29,76,52,24,1326,203,359,56.5,1,7,14.3,68,95,71.6,110,227,337,33,71,22,57,159,2,0,475,55,70,33,342,452,307,339,1084,30,116,85,275,3,61,FALSE,FALSE
"444","Tobias Harris",23,76,37,39,2513,417,889,46.9,80,239,33.5,202,243,83.1,96,414,510,169,108,65,40,153,12,0,1116,184,161,164,554,797,568,622,2148,71,189,81,235,1,19,FALSE,FALSE
"445","Toney Douglas",30,61,22,39,1262,183,445,41.1,81,203,39.9,84,99,84.8,25,118,143,157,64,70,5,131,1,0,531,111,28,100,136,391,283,334,1148,29,96,74,195,1,29,FALSE,FALSE
"446","Tony Allen",34,64,34,30,1620,215,469,45.8,15,42,35.7,90,138,65.2,104,192,296,70,78,110,18,175,1,0,535,146,74,146,348,519,395,479,1364,59,105,76,213,1,25,FALSE,FALSE
"447","Tony Parker",34,72,59,13,1980,350,710,49.3,27,65,41.5,130,171,76,17,159,176,379,131,54,11,114,3,0,857,120,40,111,408,508,413,533,1624,39,147,74,185,1,28,FALSE,FALSE
"448","Tony Snell",24,64,33,31,1301,126,339,37.2,56,155,36.1,30,33,90.9,19,180,199,63,52,16,17,100,1,0,338,52,50,50,96,393,378,315,1150,28,38,79,200,1,20,FALSE,FALSE
"449","Tony Wroten",23,8,0,8,144,22,65,33.8,3,17,17.6,20,37,54.1,2,19,21,20,29,3,0,11,0,0,67,13,7,16,36,84,46,61,142,11,24,78,205,1,25,FALSE,FALSE
"450","Trevor Ariza",31,81,40,41,2859,357,859,41.6,185,499,37.1,126,161,78.3,67,299,366,188,113,160,26,177,1,0,1025,234,106,228,292,1179,844,857,2646,38,114,80,215,2,43,FALSE,FALSE
"451","Trevor Booker",28,79,39,40,1632,190,388,49,12,41,29.3,71,106,67,166,286,452,83,81,59,41,169,4,0,463,72,118,60,338,577,372,401,1352,18,83,80,228,1,23,FALSE,FALSE
"452","Trey Burke",23,64,31,33,1366,262,634,41.3,88,256,34.4,67,82,81.7,18,94,112,148,80,35,6,86,0,0,679,112,49,67,182,444,351,328,1114,33,77,73,191,1,9,FALSE,FALSE
"453","Trey Lyles",20,80,38,42,1382,191,436,43.8,49,128,38.3,57,82,69.5,59,240,299,59,65,26,18,114,2,0,488,83,61,33,192,435,344,341,1188,15,77,82,234,1,12,FALSE,FALSE
"454","Tristan Thompson",25,82,57,25,2269,247,420,58.8,0,0,0,149,242,61.6,268,470,738,62,61,38,51,202,23,0,643,91,213,42,484,701,498,469,1934,38,224,81,238,1,4,FALSE,FALSE
"455","Troy Daniels",24,43,25,18,476,89,187,47.6,59,122,48.4,5,9,55.6,7,50,57,21,24,11,3,40,0,0,242,45,21,12,16,159,123,143,420,3,11,76,205,3,61,FALSE,FALSE
"456","Ty Lawson",28,66,31,35,1411,139,354,39.3,36,108,33.3,59,86,68.6,26,94,120,237,95,53,7,87,1,0,373,75,17,60,136,555,443,416,1414,28,83,52,195,1,18,FALSE,FALSE
"457","Tyler Ennis",21,46,17,29,654,84,187,44.9,13,39,33.3,25,34,73.5,13,62,75,95,46,25,1,64,0,0,206,37,18,22,114,232,180,157,618,18,36,75,194,1,18,FALSE,FALSE
"458","Tyler Hansbrough",30,44,28,16,343,32,71,45.1,2,3,66.7,38,65,58.5,40,49,89,8,12,12,7,55,1,0,104,13,32,6,60,116,67,90,302,13,51,81,250,1,13,FALSE,FALSE
"459","Tyler Johnson",24,36,19,17,863,118,243,48.6,27,71,38,51,64,79.7,28,81,109,79,47,24,14,66,0,0,314,55,28,26,126,285,227,166,732,20,64,76,186,3,61,FALSE,FALSE
"460","Tyler Zeller",26,60,38,22,710,138,290,47.6,0,0,0,88,108,81.5,62,116,178,29,46,10,22,97,1,0,364,41,56,42,212,246,216,187,640,20,93,84,253,1,17,FALSE,FALSE
"461","Tyreke Evans",26,25,11,14,765,136,314,43.3,33,85,38.8,74,93,79.6,20,109,129,164,73,32,8,66,6,0,379,66,45,58,174,230,189,153,626,23,74,78,220,1,4,FALSE,FALSE
"462","Tyson Chandler",33,66,18,48,1618,183,314,58.3,0,1,0,106,171,62,175,401,576,64,93,36,44,145,20,0,472,64,170,38,358,725,388,632,1352,23,155,85,240,1,2,FALSE,TRUE
"463","Tyus Jones",20,37,13,24,573,56,156,35.9,16,53,30.2,28,39,71.8,7,40,47,108,33,31,3,33,0,0,156,29,13,25,68,236,149,204,594,12,35,74,195,1,24,FALSE,FALSE
"464","Udonis Haslem",36,37,25,12,260,23,61,37.7,1,9,11.1,11,14,78.6,10,65,75,14,5,5,2,25,0,0,58,9,5,0,28,79,72,38,200,1,22,80,235,3,61,FALSE,FALSE
"465","Victor Oladipo",24,72,32,40,2380,425,970,43.8,98,282,34.8,205,247,83,48,297,345,282,153,116,54,174,3,1,1153,245,86,199,418,820,603,650,2146,68,206,76,210,1,2,FALSE,FALSE
"466","Vince Carter",39,60,33,27,1005,133,343,38.8,59,169,34.9,70,84,83.3,31,115,146,56,35,38,16,101,0,0,395,82,46,37,102,320,251,303,686,14,76,78,220,1,5,FALSE,FALSE
"467","Wayne Ellington",28,76,18,58,1615,218,561,38.9,96,268,35.8,54,63,85.7,20,154,174,83,45,48,5,82,0,0,586,118,51,92,108,579,410,482,1630,24,47,76,200,1,28,FALSE,FALSE
"468","Wesley Johnson",28,80,51,29,1666,208,515,40.4,103,309,33.3,30,46,65.2,37,211,248,49,54,89,56,173,0,0,549,96,54,108,120,516,498,444,1438,8,41,79,215,1,4,FALSE,FALSE
"469","Wesley Matthews",29,78,40,38,2644,331,854,38.8,189,525,36,126,146,86.3,27,211,238,151,78,78,17,179,0,0,977,150,94,95,160,728,735,818,2226,39,151,77,220,3,61,FALSE,FALSE
"470","Will Barton",25,82,33,49,2353,425,983,43.2,112,325,34.5,216,268,80.6,59,417,476,203,139,71,39,147,6,0,1178,236,99,266,508,823,618,607,2150,58,204,78,175,2,40,FALSE,FALSE
"471","Willie Cauley-Stein",22,66,26,40,1412,191,339,56.3,0,2,0,81,125,64.8,134,218,352,37,46,47,66,146,3,0,463,53,98,97,358,546,425,464,1276,22,89,84,240,1,6,FALSE,FALSE
"472","Willie Reed",26,39,8,31,426,76,133,57.1,0,0,0,30,55,54.5,49,73,122,10,16,6,30,47,0,0,182,25,61,7,146,189,90,149,398,8,63,82,220,3,61,FALSE,FALSE
"473","Xavier Munford",24,14,3,11,244,32,77,41.6,9,23,39.1,7,14,50,3,28,31,22,15,13,3,25,0,0,80,14,5,11,30,73,51,81,172,7,15,75,180,3,61,FALSE,FALSE
"474","Zach LaVine",21,82,29,53,2294,433,959,45.2,123,316,38.9,161,203,79.3,27,201,228,251,155,69,17,193,0,0,1150,210,93,273,424,953,609,659,2264,61,153,77,189,1,13,FALSE,FALSE
"475","Zach Randolph",34,68,37,31,2016,431,907,47.5,6,26,23.1,172,216,79.6,179,350,529,142,105,43,13,146,17,1,1040,160,236,36,576,622,530,629,1690,72,190,81,260,1,19,FALSE,FALSE
"476","Zaza Pachulia",32,76,40,36,2004,219,470,46.6,0,3,0,212,276,76.8,249,469,718,128,119,64,22,181,26,0,650,82,126,39,376,578,516,653,1702,48,260,83,275,2,42,FALSE,FALSE


==> norminv.dat <==
0.000044 -3.919192
0.000062 -3.838384
0.000086 -3.757576
0.000118 -3.676768
0.000162 -3.595960
0.000220 -3.515152
0.000297 -3.434343
0.000399 -3.353535
0.000533 -3.272727
0.000707 -3.191919
0.000932 -3.111111
0.001222 -3.030303
0.001591 -2.949495
0.002061 -2.868687
0.002653 -2.787879
0.003394 -2.707071
0.004316 -2.626263
0.005457 -2.545455
0.006857 -2.464646
0.008567 -2.383838
0.010639 -2.303030
0.013134 -2.222222
0.016120 -2.141414
0.019670 -2.060606
0.023863 -1.979798
0.028783 -1.898990
0.034518 -1.818182
0.041161 -1.737374
0.048804 -1.656566
0.057541 -1.575758
0.067464 -1.494949
0.078660 -1.414141
0.091211 -1.333333
0.105189 -1.252525
0.120655 -1.171717
0.137656 -1.090909
0.156223 -1.010101
0.176369 -0.929293
0.198084 -0.848485
0.221340 -0.767677
0.246083 -0.686869
0.272237 -0.606061
0.299704 -0.525253
0.328361 -0.444444
0.358065 -0.363636
0.388654 -0.282828
0.419950 -0.202020
0.451762 -0.121212
0.483886 -0.040404
0.516114 0.040404
0.548238 0.121212
0.580050 0.202020
0.611346 0.282828
0.641935 0.363636
0.671639 0.444444
0.700296 0.525253
0.727763 0.606061
0.753917 0.686869
0.778660 0.767677
0.801916 0.848485
0.823631 0.929293
0.843777 1.010101
0.862344 1.090909
0.879345 1.171717
0.894811 1.252525
0.908789 1.333333
0.921340 1.414141
0.932536 1.494949
0.942459 1.575758
0.951196 1.656566
0.958839 1.737374
0.965482 1.818182
0.971217 1.898990
0.976137 1.979798
0.980330 2.060606
0.983880 2.141414
0.986866 2.222222
0.989361 2.303030
0.991433 2.383838
0.993143 2.464646
0.994543 2.545455
0.995684 2.626263
0.996606 2.707071
0.997347 2.787879
0.997939 2.868687
0.998409 2.949495
0.998778 3.030303
0.999068 3.111111
0.999293 3.191919
0.999467 3.272727
0.999601 3.353535
0.999703 3.434343
0.999780 3.515152
0.999838 3.595960
0.999882 3.676768
0.999914 3.757576
0.999938 3.838384
0.999956 3.919192


==> player_pdfs.dat <==
50,0.10597,2.9852e-12,3.5816e-07
150,0.21524,5.3936e-10,1.4675e-05
250,0.20506,1.2476e-08,0.00011985
350,0.22777,3.6803e-07,0.0011233
450,0.13239,4.4561e-06,0.0049364
550,0.073139,4.604e-05,0.018634
650,0.022359,0.00015166,0.028513
750,0.011382,0.00059035,0.055066
850,0.0046936,0.002159,0.094971
950,0.0013658,0.0050987,0.11112
1050,0.00052326,0.018956,0.1842
1150,9.0048e-05,0.044308,0.17761
1250,1.1214e-05,0.04737,0.094612
1350,2.9987e-06,0.057619,0.06895
1450,9.1476e-07,0.07148,0.05301
1550,3.1842e-07,0.13024,0.053726
1650,4.3197e-08,0.12692,0.026953
1750,5.7529e-09,0.079412,0.010124
1850,2.51e-09,0.24915,0.014402
1950,1.6833e-11,0.054832,0.0010753
2050,3.3683e-12,0.051804,0.00059005
2150,0,0,0
2250,0,0,0
2350,3.2863e-13,0.059859,0.00025125


==> senator_cv_mse_unscaled.csv <==
colnames,1,2,3,4,5,6
xpca,0.315893058484342,0.299331238867268,0.29077208697087,0.28760591183781,0.288537156906645,0.290343645223516
pca,0.337742322008169,0.504468942426485,12.4323382289101,3783.08083511495,7.19777436852979,15.7640681953164
coca,0.439855239224815,0.426378236759766,0.414882788470474,0.413003022672254,0.416931832766122,0.415974800738187
colmean,0.700221322766404,0.700295790256611,0.70009318177339,0.700031956953005,0.700314458799541,0.700422684126024


==> senator_insample_mse_unscaled.csv <==
colnames,1,2,3,4,5,6
xpca,0.299206613023206,0.281878007894424,0.261519375503961,0.246124732969767,0.232987759070216,0.22109228271597
pca,0.302328255693062,0.283935122911182,0.269176226387968,0.261312786441356,0.254526224921185,0.245095185061786
coca,0.512246690771335,0.394992011825154,0.371030806473741,0.361365336189309,0.352010763014529,0.342782318916263
colmean,0.68392969716017,0.68392969716017,0.68392969716017,0.68392969716017,0.68392969716017,0.68392969716017


==> simulation.dat <==
#DataTypes: n=normal e=exp b=binary 
#ErrorTypes: DM=Data_Mask DO=Data_Obs MM=Mean_Mask MO=Mean_Obs 
#Methods: X=XPCA C=COCA P=PCA 
Size nDMX nDMC nDMP nDOX nDOC nDOP nMMX nMMC nMMP nMOX nMOC nMOP eDMX eDMC eDMP eDOX eDOC eDOP eMMX eMMC eMMP eMOX eMOC eMOP bDMX bDMC bDMP bDOX bDOC bDOP bMMX bMMC bMMP bMOX bMOC bMOP 
 100 0.14 0.15 0.12 0.09 0.09 0.09 0.05 0.06 0.03 0.03 0.04 0.02 0.18 0.19 0.30 0.10 0.11 0.21 0.07 0.08 0.20 0.04 0.05 0.13 0.12 0.16 0.13 0.07 0.10 0.09 0.04 0.08 0.05 0.02 0.06 0.04 
 200 0.11 0.12 0.10 0.09 0.09 0.09 0.02 0.03 0.01 0.02 0.02 0.01 0.15 0.16 0.29 0.10 0.11 0.23 0.04 0.05 0.18 0.03 0.03 0.14 0.10 0.13 0.11 0.08 0.10 0.10 0.02 0.05 0.03 0.01 0.04 0.03 
 400 0.10 0.10 0.10 0.09 0.09 0.09 0.01 0.01 0.01 0.01 0.01 0.01 0.13 0.13 0.28 0.11 0.11 0.25 0.02 0.03 0.17 0.01 0.02 0.16 0.09 0.12 0.11 0.08 0.10 0.10 0.01 0.04 0.03 0.01 0.03 0.03 
 600 0.10 0.10 0.09 0.09 0.09 0.09 0.01 0.01 0.00 0.01 0.01 0.00 0.12 0.12 0.27 0.11 0.11 0.25 0.01 0.02 0.16 0.01 0.01 0.15 0.08 0.11 0.10 0.08 0.10 0.10 0.01 0.03 0.02 0.00 0.03 0.02 
 800 0.10 0.10 0.09 0.09 0.09 0.09 0.01 0.01 0.00 0.00 0.01 0.00 0.12 0.12 0.26 0.10 0.11 0.25 0.01 0.01 0.16 0.01 0.01 0.15 0.08 0.11 0.10 0.08 0.10 0.10 0.00 0.03 0.02 0.00 0.03 0.02 

